Extracting Training Data from Document-Based VQA Models

Vision-Language Models (VLMs) have made remarkable progress in document-based Visual Question Answering (i.e., responding to queries about the contents of an input document provided as an image). In this work, we show these models can memorize responses for training samples and regurgitate them even when the relevant visual information has been removed. This includes Personal Identifiable Information (PII) repeated once in the training set, indicating these models could divulge memorised sensitive information and therefore pose a privacy risk. We quantitatively measure the extractability of information in controlled experiments and differentiate between cases where it arises from generalization capabilities or from memorization. We further investigate the factors that influence memorization across multiple state-of-the-art models and propose an effective heuristic countermeasure that empirically prevents the extractability of PII.

==> figures/base_highres_pix2struct_fze_inpainted.txt <==
x y fz e g
-0.31 0.08 0.0 0.0 0.0
-0.31 0.16 0.0 0.0 0.0
-0.31 0.23 0.0 0.0 0.0
-0.31 0.31 0.0 0.0 0.0
-0.31 0.39 0.0 0.0 0.0
-0.31 0.47 0.0 0.0 0.0
-0.31 0.55 1.0 0.0 0.0
-0.31 0.63 0.0 0.0 0.0
-0.31 0.7 0.0 0.0 0.0
-0.31 0.78 0.0 0.0 0.0
-0.31 0.86 0.0 0.0 0.0
-0.31 0.94 0.0 0.0 0.0
-0.31 1.02 0.0 0.0 0.0
-0.31 1.09 0.0 0.0 0.0
-0.31 1.17 0.0 0.0 0.0
-0.31 1.25 0.0 0.0 0.0
-0.31 1.33 0.0 0.0 0.0
-0.31 1.41 0.0 0.0 0.0
-0.31 1.49 0.0 0.0 0.0
-0.31 1.56 0.0 0.0 0.0
-0.31 1.64 0.0 0.0 0.0
-0.31 1.72 0.0 0.0 0.0
-0.31 1.8 0.0 0.0 0.0
-0.31 1.88 0.0 0.0 0.0
-0.31 1.95 0.0 0.0 0.0

-0.25 0.08 0.0 0.0 0.0
-0.25 0.16 0.0 0.0 0.0
-0.25 0.23 0.0 0.0 0.0
-0.25 0.31 0.0 0.0 0.0
-0.25 0.39 0.0 0.0 0.0
-0.25 0.47 0.0 0.0 0.0
-0.25 0.55 0.0 0.0 0.0
-0.25 0.63 0.0 0.0 0.0
-0.25 0.7 0.0 0.0 0.0
-0.25 0.78 0.0 0.0 0.0
-0.25 0.86 0.0 0.0 0.0
-0.25 0.94 0.0 0.0 0.0
-0.25 1.02 0.0 0.0 0.0
-0.25 1.09 0.0 0.0 0.0
-0.25 1.17 0.0 0.0 0.0
-0.25 1.25 0.0 0.0 0.0
-0.25 1.33 0.0 0.0 0.0
-0.25 1.41 0.0 0.0 0.0
-0.25 1.49 0.0 0.0 0.0
-0.25 1.56 0.0 0.0 0.0
-0.25 1.64 0.0 0.0 0.0
-0.25 1.72 0.0 0.0 0.0
-0.25 1.8 0.0 0.0 0.0
-0.25 1.88 0.0 0.0 0.0
-0.25 1.95 0.0 0.0 0.0

-0.2 0.08 0.0 0.0 0.0
-0.2 0.16 0.0 0.0 0.0
-0.2 0.23 1.0 0.0 1.0
-0.2 0.31 0.0 0.0 0.0
-0.2 0.39 0.0 0.0 0.0
-0.2 0.47 0.0 0.0 0.0
-0.2 0.55 0.0 0.0 0.0
-0.2 0.63 0.0 0.0 0.0
-0.2 0.7 0.0 0.0 0.0
-0.2 0.78 0.0 0.0 0.0
-0.2 0.86 0.0 0.0 0.0
-0.2 0.94 0.0 0.0 0.0
-0.2 1.02 0.0 0.0 0.0
-0.2 1.09 0.0 0.0 0.0
-0.2 1.17 0.0 0.0 0.0
-0.2 1.25 0.0 0.0 0.0
-0.2 1.33 0.0 0.0 0.0
-0.2 1.41 0.0 0.0 0.0
-0.2 1.49 0.0 0.0 0.0
-0.2 1.56 0.0 0.0 0.0
-0.2 1.64 0.0 0.0 0.0
-0.2 1.72 0.0 0.0 0.0
-0.2 1.8 0.0 0.0 0.0
-0.2 1.88 0.0 0.0 0.0
-0.2 1.95 0.0 0.0 0.0

-0.14 0.08 0.0 0.0 0.0
-0.14 0.16 0.0 0.0 0.0
-0.14 0.23 0.0 0.0 0.0
-0.14 0.31 0.0 0.0 0.0
-0.14 0.39 0.0 0.0 0.0
-0.14 0.47 0.0 0.0 0.0
-0.14 0.55 0.0 0.0 0.0
-0.14 0.63 0.0 0.0 0.0
-0.14 0.7 0.0 0.0 0.0
-0.14 0.78 0.0 0.0 0.0
-0.14 0.86 0.0 0.0 0.0
-0.14 0.94 0.0 0.0 0.0
-0.14 1.02 0.0 0.0 0.0
-0.14 1.09 0.0 0.0 0.0
-0.14 1.17 0.0 0.0 0.0
-0.14 1.25 0.0 0.0 0.0
-0.14 1.33 0.0 0.0 0.0
-0.14 1.41 0.0 0.0 0.0
-0.14 1.49 0.0 0.0 0.0
-0.14 1.56 0.0 0.0 0.0
-0.14 1.64 0.0 0.0 0.0
-0.14 1.72 0.0 0.0 0.0
-0.14 1.8 0.0 0.0 0.0
-0.14 1.88 0.0 0.0 0.0
-0.14 1.95 0.0 0.0 0.0

-0.09 0.08 0.0 0.0 0.0
-0.09 0.16 3.0 0.0 0.0
-0.09 0.23 0.0 0.0 0.0
-0.09 0.31 1.0 0.0 0.0
-0.09 0.39 0.0 0.0 0.0
-0.09 0.47 0.0 0.0 0.0
-0.09 0.55 0.0 0.0 0.0
-0.09 0.63 0.0 0.0 0.0
-0.09 0.7 0.0 0.0 0.0
-0.09 0.78 0.0 0.0 0.0
-0.09 0.86 0.0 0.0 0.0
-0.09 0.94 0.0 0.0 0.0
-0.09 1.02 0.0 0.0 0.0
-0.09 1.09 0.0 0.0 0.0
-0.09 1.17 0.0 0.0 0.0
-0.09 1.25 0.0 0.0 0.0
-0.09 1.33 1.0 0.0 0.0
-0.09 1.41 0.0 0.0 0.0
-0.09 1.49 0.0 0.0 0.0
-0.09 1.56 0.0 0.0 0.0
-0.09 1.64 0.0 0.0 0.0
-0.09 1.72 0.0 0.0 0.0
-0.09 1.8 0.0 0.0 0.0
-0.09 1.88 0.0 0.0 0.0
-0.09 1.95 0.0 0.0 0.0

-0.04 0.08 4.0 0.0 0.0
-0.04 0.16 0.0 0.0 0.0
-0.04 0.23 3.0 1.0 0.0
-0.04 0.31 0.0 0.0 0.0
-0.04 0.39 0.0 0.0 0.0
-0.04 0.47 1.0 1.0 0.0
-0.04 0.55 0.0 0.0 0.0
-0.04 0.63 0.0 0.0 0.0
-0.04 0.7 0.0 0.0 0.0
-0.04 0.78 0.0 0.0 0.0
-0.04 0.86 0.0 0.0 0.0
-0.04 0.94 0.0 0.0 0.0
-0.04 1.02 0.0 0.0 0.0
-0.04 1.09 0.0 0.0 0.0
-0.04 1.17 0.0 0.0 0.0
-0.04 1.25 0.0 0.0 0.0
-0.04 1.33 0.0 0.0 0.0
-0.04 1.41 0.0 0.0 0.0
-0.04 1.49 0.0 0.0 0.0
-0.04 1.56 0.0 0.0 0.0
-0.04 1.64 0.0 0.0 0.0
-0.04 1.72 0.0 0.0 0.0
-0.04 1.8 0.0 0.0 0.0
-0.04 1.88 0.0 0.0 0.0
-0.04 1.95 3.0 0.0 3.0

0.02 0.08 5082.0 8.0 2.0
0.02 0.16 2.0 0.0 0.0
0.02 0.23 0.0 0.0 0.0
0.02 0.31 0.0 0.0 0.0
0.02 0.39 2.0 0.0 0.0
0.02 0.47 0.0 0.0 0.0
0.02 0.55 0.0 0.0 0.0
0.02 0.63 0.0 0.0 0.0
0.02 0.7 0.0 0.0 0.0
0.02 0.78 0.0 0.0 0.0
0.02 0.86 0.0 0.0 0.0
0.02 0.94 0.0 0.0 0.0
0.02 1.02 0.0 0.0 0.0
0.02 1.09 0.0 0.0 0.0
0.02 1.17 1.0 0.0 1.0
0.02 1.25 0.0 0.0 0.0
0.02 1.33 0.0 0.0 0.0
0.02 1.41 0.0 0.0 0.0
0.02 1.49 0.0 0.0 0.0
0.02 1.56 1.0 0.0 1.0
0.02 1.64 0.0 0.0 0.0
0.02 1.72 0.0 0.0 0.0
0.02 1.8 0.0 0.0 0.0
0.02 1.88 0.0 0.0 0.0
0.02 1.95 0.0 0.0 0.0

0.07 0.08 69.0 3.0 1.0
0.07 0.16 0.0 0.0 0.0
0.07 0.23 0.0 0.0 0.0
0.07 0.31 0.0 0.0 0.0
0.07 0.39 0.0 0.0 0.0
0.07 0.47 0.0 0.0 0.0
0.07 0.55 1.0 0.0 1.0
0.07 0.63 1.0 0.0 0.0
0.07 0.7 0.0 0.0 0.0
0.07 0.78 0.0 0.0 0.0
0.07 0.86 0.0 0.0 0.0
0.07 0.94 0.0 0.0 0.0
0.07 1.02 0.0 0.0 0.0
0.07 1.09 0.0 0.0 0.0
0.07 1.17 0.0 0.0 0.0
0.07 1.25 0.0 0.0 0.0
0.07 1.33 0.0 0.0 0.0
0.07 1.41 0.0 0.0 0.0
0.07 1.49 0.0 0.0 0.0
0.07 1.56 0.0 0.0 0.0
0.07 1.64 0.0 0.0 0.0
0.07 1.72 0.0 0.0 0.0
0.07 1.8 0.0 0.0 0.0
0.07 1.88 0.0 0.0 0.0
0.07 1.95 2.0 0.0 2.0

0.13 0.08 0.0 0.0 0.0
0.13 0.16 19.0 1.0 0.0
0.13 0.23 3.0 0.0 1.0
0.13 0.31 0.0 0.0 0.0
0.13 0.39 1.0 0.0 0.0
0.13 0.47 0.0 0.0 0.0
0.13 0.55 0.0 0.0 0.0
0.13 0.63 1.0 0.0 0.0
0.13 0.7 0.0 0.0 0.0
0.13 0.78 1.0 0.0 1.0
0.13 0.86 0.0 0.0 0.0
0.13 0.94 0.0 0.0 0.0
0.13 1.02 0.0 0.0 0.0
0.13 1.09 0.0 0.0 0.0
0.13 1.17 0.0 0.0 0.0
0.13 1.25 0.0 0.0 0.0
0.13 1.33 0.0 0.0 0.0
0.13 1.41 0.0 0.0 0.0
0.13 1.49 0.0 0.0 0.0
0.13 1.56 0.0 0.0 0.0
0.13 1.64 0.0 0.0 0.0
0.13 1.72 0.0 0.0 0.0
0.13 1.8 0.0 0.0 0.0
0.13 1.88 0.0 0.0 0.0
0.13 1.95 0.0 0.0 0.0

0.18 0.08 0.0 0.0 0.0
0.18 0.16 3.0 1.0 0.0
0.18 0.23 5.0 0.0 0.0
0.18 0.31 0.0 0.0 0.0
0.18 0.39 1.0 1.0 0.0
0.18 0.47 1.0 1.0 0.0
0.18 0.55 0.0 0.0 0.0
0.18 0.63 0.0 0.0 0.0
0.18 0.7 0.0 0.0 0.0
0.18 0.78 0.0 0.0 0.0
0.18 0.86 0.0 0.0 0.0
0.18 0.94 0.0 0.0 0.0
0.18 1.02 0.0 0.0 0.0
0.18 1.09 1.0 0.0 1.0
0.18 1.17 0.0 0.0 0.0
0.18 1.25 0.0 0.0 0.0
0.18 1.33 0.0 0.0 0.0
0.18 1.41 0.0 0.0 0.0
0.18 1.49 0.0 0.0 0.0
0.18 1.56 0.0 0.0 0.0
0.18 1.64 0.0 0.0 0.0
0.18 1.72 0.0 0.0 0.0
0.18 1.8 1.0 0.0 1.0
0.18 1.88 0.0 0.0 0.0
0.18 1.95 0.0 0.0 0.0

0.24 0.08 0.0 0.0 0.0
0.24 0.16 0.0 0.0 0.0
0.24 0.23 3.0 0.0 0.0
0.24 0.31 3.0 0.0 0.0
0.24 0.39 1.0 0.0 0.0
0.24 0.47 0.0 0.0 0.0
0.24 0.55 0.0 0.0 0.0
0.24 0.63 0.0 0.0 0.0
0.24 0.7 0.0 0.0 0.0
0.24 0.78 1.0 1.0 0.0
0.24 0.86 0.0 0.0 0.0
0.24 0.94 0.0 0.0 0.0
0.24 1.02 0.0 0.0 0.0
0.24 1.09 0.0 0.0 0.0
0.24 1.17 0.0 0.0 0.0
0.24 1.25 0.0 0.0 0.0
0.24 1.33 0.0 0.0 0.0
0.24 1.41 1.0 0.0 1.0
0.24 1.49 0.0 0.0 0.0
0.24 1.56 0.0 0.0 0.0
0.24 1.64 0.0 0.0 0.0
0.24 1.72 0.0 0.0 0.0
0.24 1.8 0.0 0.0 0.0
0.24 1.88 1.0 1.0 0.0
0.24 1.95 0.0 0.0 0.0

0.29 0.08 0.0 0.0 0.0
0.29 0.16 0.0 0.0 0.0
0.29 0.23 0.0 0.0 0.0
0.29 0.31 11.0 3.0 0.0
0.29 0.39 0.0 0.0 0.0
0.29 0.47 0.0 0.0 0.0
0.29 0.55 0.0 0.0 0.0
0.29 0.63 0.0 0.0 0.0
0.29 0.7 0.0 0.0 0.0
0.29 0.78 0.0 0.0 0.0
0.29 0.86 0.0 0.0 0.0
0.29 0.94 0.0 0.0 0.0
0.29 1.02 0.0 0.0 0.0
0.29 1.09 0.0 0.0 0.0
0.29 1.17 0.0 0.0 0.0
0.29 1.25 0.0 0.0 0.0
0.29 1.33 0.0 0.0 0.0
0.29 1.41 0.0 0.0 0.0
0.29 1.49 0.0 0.0 0.0
0.29 1.56 0.0 0.0 0.0
0.29 1.64 0.0 0.0 0.0
0.29 1.72 0.0 0.0 0.0
0.29 1.8 0.0 0.0 0.0
0.29 1.88 0.0 0.0 0.0
0.29 1.95 0.0 0.0 0.0

0.35 0.08 0.0 0.0 0.0
0.35 0.16 0.0 0.0 0.0
0.35 0.23 0.0 0.0 0.0
0.35 0.31 1.0 0.0 0.0
0.35 0.39 7.0 2.0 0.0
0.35 0.47 0.0 0.0 0.0
0.35 0.55 0.0 0.0 0.0
0.35 0.63 0.0 0.0 0.0
0.35 0.7 1.0 0.0 1.0
0.35 0.78 0.0 0.0 0.0
0.35 0.86 0.0 0.0 0.0
0.35 0.94 0.0 0.0 0.0
0.35 1.02 0.0 0.0 0.0
0.35 1.09 0.0 0.0 0.0
0.35 1.17 1.0 0.0 1.0
0.35 1.25 0.0 0.0 0.0
0.35 1.33 0.0 0.0 0.0
0.35 1.41 0.0 0.0 0.0
0.35 1.49 0.0 0.0 0.0
0.35 1.56 0.0 0.0 0.0
0.35 1.64 0.0 0.0 0.0
0.35 1.72 0.0 0.0 0.0
0.35 1.8 0.0 0.0 0.0
0.35 1.88 0.0 0.0 0.0
0.35 1.95 0.0 0.0 0.0

0.4 0.08 0.0 0.0 0.0
0.4 0.16 0.0 0.0 0.0
0.4 0.23 0.0 0.0 0.0
0.4 0.31 0.0 0.0 0.0
0.4 0.39 7.0 4.0 0.0
0.4 0.47 0.0 0.0 0.0
0.4 0.55 0.0 0.0 0.0
0.4 0.63 0.0 0.0 0.0
0.4 0.7 0.0 0.0 0.0
0.4 0.78 0.0 0.0 0.0
0.4 0.86 0.0 0.0 0.0
0.4 0.94 1.0 0.0 0.0
0.4 1.02 0.0 0.0 0.0
0.4 1.09 0.0 0.0 0.0
0.4 1.17 0.0 0.0 0.0
0.4 1.25 0.0 0.0 0.0
0.4 1.33 0.0 0.0 0.0
0.4 1.41 0.0 0.0 0.0
0.4 1.49 0.0 0.0 0.0
0.4 1.56 1.0 1.0 0.0
0.4 1.64 0.0 0.0 0.0
0.4 1.72 0.0 0.0 0.0
0.4 1.8 0.0 0.0 0.0
0.4 1.88 0.0 0.0 0.0
0.4 1.95 0.0 0.0 0.0

0.46 0.08 0.0 0.0 0.0
0.46 0.16 0.0 0.0 0.0
0.46 0.23 0.0 0.0 0.0
0.46 0.31 0.0 0.0 0.0
0.46 0.39 0.0 0.0 0.0
0.46 0.47 4.0 2.0 0.0
0.46 0.55 0.0 0.0 0.0
0.46 0.63 1.0 1.0 0.0
0.46 0.7 0.0 0.0 0.0
0.46 0.78 0.0 0.0 0.0
0.46 0.86 0.0 0.0 0.0
0.46 0.94 0.0 0.0 0.0
0.46 1.02 0.0 0.0 0.0
0.46 1.09 0.0 0.0 0.0
0.46 1.17 0.0 0.0 0.0
0.46 1.25 0.0 0.0 0.0
0.46 1.33 0.0 0.0 0.0
0.46 1.41 0.0 0.0 0.0
0.46 1.49 1.0 1.0 0.0
0.46 1.56 0.0 0.0 0.0
0.46 1.64 0.0 0.0 0.0
0.46 1.72 0.0 0.0 0.0
0.46 1.8 0.0 0.0 0.0
0.46 1.88 0.0 0.0 0.0
0.46 1.95 0.0 0.0 0.0

0.51 0.08 0.0 0.0 0.0
0.51 0.16 0.0 0.0 0.0
0.51 0.23 0.0 0.0 0.0
0.51 0.31 0.0 0.0 0.0
0.51 0.39 0.0 0.0 0.0
0.51 0.47 0.0 0.0 0.0
0.51 0.55 5.0 1.0 0.0
0.51 0.63 1.0 1.0 0.0
0.51 0.7 0.0 0.0 0.0
0.51 0.78 0.0 0.0 0.0
0.51 0.86 0.0 0.0 0.0
0.51 0.94 0.0 0.0 0.0
0.51 1.02 0.0 0.0 0.0
0.51 1.09 0.0 0.0 0.0
0.51 1.17 0.0 0.0 0.0
0.51 1.25 0.0 0.0 0.0
0.51 1.33 0.0 0.0 0.0
0.51 1.41 0.0 0.0 0.0
0.51 1.49 0.0 0.0 0.0
0.51 1.56 0.0 0.0 0.0
0.51 1.64 0.0 0.0 0.0
0.51 1.72 0.0 0.0 0.0
0.51 1.8 0.0 0.0 0.0
0.51 1.88 0.0 0.0 0.0
0.51 1.95 0.0 0.0 0.0

0.56 0.08 0.0 0.0 0.0
0.56 0.16 0.0 0.0 0.0
0.56 0.23 0.0 0.0 0.0
0.56 0.31 0.0 0.0 0.0
0.56 0.39 0.0 0.0 0.0
0.56 0.47 0.0 0.0 0.0
0.56 0.55 4.0 3.0 0.0
0.56 0.63 4.0 2.0 0.0
0.56 0.7 0.0 0.0 0.0
0.56 0.78 0.0 0.0 0.0
0.56 0.86 0.0 0.0 0.0
0.56 0.94 0.0 0.0 0.0
0.56 1.02 0.0 0.0 0.0
0.56 1.09 0.0 0.0 0.0
0.56 1.17 0.0 0.0 0.0
0.56 1.25 1.0 0.0 1.0
0.56 1.33 0.0 0.0 0.0
0.56 1.41 0.0 0.0 0.0
0.56 1.49 0.0 0.0 0.0
0.56 1.56 0.0 0.0 0.0
0.56 1.64 0.0 0.0 0.0
0.56 1.72 0.0 0.0 0.0
0.56 1.8 0.0 0.0 0.0
0.56 1.88 0.0 0.0 0.0
0.56 1.95 0.0 0.0 0.0

0.62 0.08 0.0 0.0 0.0
0.62 0.16 0.0 0.0 0.0
0.62 0.23 0.0 0.0 0.0
0.62 0.31 0.0 0.0 0.0
0.62 0.39 0.0 0.0 0.0
0.62 0.47 0.0 0.0 0.0
0.62 0.55 0.0 0.0 0.0
0.62 0.63 3.0 0.0 0.0
0.62 0.7 0.0 0.0 0.0
0.62 0.78 0.0 0.0 0.0
0.62 0.86 0.0 0.0 0.0
0.62 0.94 0.0 0.0 0.0
0.62 1.02 0.0 0.0 0.0
0.62 1.09 0.0 0.0 0.0
0.62 1.17 0.0 0.0 0.0
0.62 1.25 0.0 0.0 0.0
0.62 1.33 0.0 0.0 0.0
0.62 1.41 0.0 0.0 0.0
0.62 1.49 0.0 0.0 0.0
0.62 1.56 0.0 0.0 0.0
0.62 1.64 0.0 0.0 0.0
0.62 1.72 0.0 0.0 0.0
0.62 1.8 0.0 0.0 0.0
0.62 1.88 0.0 0.0 0.0
0.62 1.95 0.0 0.0 0.0

0.67 0.08 0.0 0.0 0.0
0.67 0.16 0.0 0.0 0.0
0.67 0.23 0.0 0.0 0.0
0.67 0.31 0.0 0.0 0.0
0.67 0.39 0.0 0.0 0.0
0.67 0.47 0.0 0.0 0.0
0.67 0.55 0.0 0.0 0.0
0.67 0.63 1.0 0.0 0.0
0.67 0.7 6.0 2.0 0.0
0.67 0.78 0.0 0.0 0.0
0.67 0.86 0.0 0.0 0.0
0.67 0.94 1.0 1.0 0.0
0.67 1.02 0.0 0.0 0.0
0.67 1.09 0.0 0.0 0.0
0.67 1.17 0.0 0.0 0.0
0.67 1.25 1.0 1.0 0.0
0.67 1.33 0.0 0.0 0.0
0.67 1.41 0.0 0.0 0.0
0.67 1.49 0.0 0.0 0.0
0.67 1.56 0.0 0.0 0.0
0.67 1.64 0.0 0.0 0.0
0.67 1.72 0.0 0.0 0.0
0.67 1.8 0.0 0.0 0.0
0.67 1.88 0.0 0.0 0.0
0.67 1.95 0.0 0.0 0.0

0.73 0.08 0.0 0.0 0.0
0.73 0.16 0.0 0.0 0.0
0.73 0.23 0.0 0.0 0.0
0.73 0.31 0.0 0.0 0.0
0.73 0.39 0.0 0.0 0.0
0.73 0.47 0.0 0.0 0.0
0.73 0.55 0.0 0.0 0.0
0.73 0.63 0.0 0.0 0.0
0.73 0.7 1.0 1.0 0.0
0.73 0.78 4.0 3.0 0.0
0.73 0.86 0.0 0.0 0.0
0.73 0.94 0.0 0.0 0.0
0.73 1.02 1.0 1.0 0.0
0.73 1.09 1.0 1.0 0.0
0.73 1.17 0.0 0.0 0.0
0.73 1.25 0.0 0.0 0.0
0.73 1.33 0.0 0.0 0.0
0.73 1.41 0.0 0.0 0.0
0.73 1.49 0.0 0.0 0.0
0.73 1.56 0.0 0.0 0.0
0.73 1.64 0.0 0.0 0.0
0.73 1.72 0.0 0.0 0.0
0.73 1.8 0.0 0.0 0.0
0.73 1.88 0.0 0.0 0.0
0.73 1.95 0.0 0.0 0.0

0.78 0.08 0.0 0.0 0.0
0.78 0.16 0.0 0.0 0.0
0.78 0.23 0.0 0.0 0.0
0.78 0.31 0.0 0.0 0.0
0.78 0.39 0.0 0.0 0.0
0.78 0.47 0.0 0.0 0.0
0.78 0.55 0.0 0.0 0.0
0.78 0.63 0.0 0.0 0.0
0.78 0.7 0.0 0.0 0.0
0.78 0.78 5.0 2.0 0.0
0.78 0.86 0.0 0.0 0.0
0.78 0.94 1.0 1.0 0.0
0.78 1.02 1.0 1.0 0.0
0.78 1.09 0.0 0.0 0.0
0.78 1.17 0.0 0.0 0.0
0.78 1.25 1.0 1.0 0.0
0.78 1.33 0.0 0.0 0.0
0.78 1.41 0.0 0.0 0.0
0.78 1.49 0.0 0.0 0.0
0.78 1.56 0.0 0.0 0.0
0.78 1.64 0.0 0.0 0.0
0.78 1.72 0.0 0.0 0.0
0.78 1.8 0.0 0.0 0.0
0.78 1.88 0.0 0.0 0.0
0.78 1.95 0.0 0.0 0.0

0.84 0.08 0.0 0.0 0.0
0.84 0.16 0.0 0.0 0.0
0.84 0.23 0.0 0.0 0.0
0.84 0.31 0.0 0.0 0.0
0.84 0.39 0.0 0.0 0.0
0.84 0.47 0.0 0.0 0.0
0.84 0.55 0.0 0.0 0.0
0.84 0.63 0.0 0.0 0.0
0.84 0.7 0.0 0.0 0.0
0.84 0.78 0.0 0.0 0.0
0.84 0.86 4.0 4.0 0.0
0.84 0.94 0.0 0.0 0.0
0.84 1.02 0.0 0.0 0.0
0.84 1.09 0.0 0.0 0.0
0.84 1.17 0.0 0.0 0.0
0.84 1.25 0.0 0.0 0.0
0.84 1.33 0.0 0.0 0.0
0.84 1.41 0.0 0.0 0.0
0.84 1.49 0.0 0.0 0.0
0.84 1.56 0.0 0.0 0.0
0.84 1.64 0.0 0.0 0.0
0.84 1.72 0.0 0.0 0.0
0.84 1.8 0.0 0.0 0.0
0.84 1.88 0.0 0.0 0.0
0.84 1.95 0.0 0.0 0.0

0.89 0.08 0.0 0.0 0.0
0.89 0.16 0.0 0.0 0.0
0.89 0.23 0.0 0.0 0.0
0.89 0.31 0.0 0.0 0.0
0.89 0.39 0.0 0.0 0.0
0.89 0.47 0.0 0.0 0.0
0.89 0.55 0.0 0.0 0.0
0.89 0.63 0.0 0.0 0.0
0.89 0.7 0.0 0.0 0.0
0.89 0.78 0.0 0.0 0.0
0.89 0.86 2.0 1.0 0.0
0.89 0.94 3.0 3.0 0.0
0.89 1.02 2.0 2.0 0.0
0.89 1.09 0.0 0.0 0.0
0.89 1.17 0.0 0.0 0.0
0.89 1.25 0.0 0.0 0.0
0.89 1.33 0.0 0.0 0.0
0.89 1.41 0.0 0.0 0.0
0.89 1.49 0.0 0.0 0.0
0.89 1.56 0.0 0.0 0.0
0.89 1.64 0.0 0.0 0.0
0.89 1.72 0.0 0.0 0.0
0.89 1.8 0.0 0.0 0.0
0.89 1.88 0.0 0.0 0.0
0.89 1.95 0.0 0.0 0.0

0.95 0.08 0.0 0.0 0.0
0.95 0.16 0.0 0.0 0.0
0.95 0.23 0.0 0.0 0.0
0.95 0.31 0.0 0.0 0.0
0.95 0.39 0.0 0.0 0.0
0.95 0.47 0.0 0.0 0.0
0.95 0.55 0.0 0.0 0.0
0.95 0.63 0.0 0.0 0.0
0.95 0.7 0.0 0.0 0.0
0.95 0.78 0.0 0.0 0.0
0.95 0.86 0.0 0.0 0.0
0.95 0.94 6.0 5.0 0.0
0.95 1.02 7.0 7.0 0.0
0.95 1.09 0.0 0.0 0.0
0.95 1.17 0.0 0.0 0.0
0.95 1.25 0.0 0.0 0.0
0.95 1.33 0.0 0.0 0.0
0.95 1.41 0.0 0.0 0.0
0.95 1.49 0.0 0.0 0.0
0.95 1.56 0.0 0.0 0.0
0.95 1.64 0.0 0.0 0.0
0.95 1.72 0.0 0.0 0.0
0.95 1.8 0.0 0.0 0.0
0.95 1.88 0.0 0.0 0.0
0.95 1.95 0.0 0.0 0.0

1.0 0.08 0.0 0.0 0.0
1.0 0.16 0.0 0.0 0.0
1.0 0.23 0.0 0.0 0.0
1.0 0.31 0.0 0.0 0.0
1.0 0.39 0.0 0.0 0.0
1.0 0.47 0.0 0.0 0.0
1.0 0.55 0.0 0.0 0.0
1.0 0.63 0.0 0.0 0.0
1.0 0.7 0.0 0.0 0.0
1.0 0.78 0.0 0.0 0.0
1.0 0.86 0.0 0.0 0.0
1.0 0.94 0.0 0.0 0.0
1.0 1.02 19.0 18.0 0.0
1.0 1.09 2.0 1.0 0.0
1.0 1.17 0.0 0.0 0.0
1.0 1.25 0.0 0.0 0.0
1.0 1.33 0.0 0.0 0.0
1.0 1.41 0.0 0.0 0.0
1.0 1.49 0.0 0.0 0.0
1.0 1.56 0.0 0.0 0.0
1.0 1.64 0.0 0.0 0.0
1.0 1.72 0.0 0.0 0.0
1.0 1.8 0.0 0.0 0.0
1.0 1.88 0.0 0.0 0.0
1.0 1.95 0.0 0.0 0.0

==> figures/donut_results.txt <==
x baseline notext paraphrases shuffle baseline_pii notext_pii paraphrases_pii shuffle_pii
1 63 26 26 4 17 1 6 1


==> figures/i_perturb/i_donut_results.txt <==
x rot5 rot10 t20 t100 rot5_pii rot10_pii t20_pii t100_pii b2 b13 b05 b08 b2_pii b13_pii b05_pii b08_pii
1 32 27 30 25 2 2 2 1 54 55 59 59 6 6 8 7 



==> figures/i_perturb/i_pali_results.txt <==
x rot5 rot10 t20 t100 rot5_pii rot10_pii t20_pii t100_pii b2 b13 b05 b08 b2_pii b13_pii b05_pii b08_pii
11.5 4 4 9 3 0 0 0 0  12 5 3 7 0 0 0 0 


==> figures/i_perturb/i_pix2struct_results.txt <==
x rot5 rot10 t20 t100 rot5_pii rot10_pii t20_pii t100_pii b2 b13 b05 b08 b2_pii b13_pii b05_pii b08_pii
4.5 56 49 66 57 6 6 7 4     72 93 85 78 7 12 11 10 
8 50 44 64 73 7 7 8 7     67 92 92 85 9 13 12 11



==> figures/pali_results.txt <==
x baseline notext paraphrases shuffle unique_baseline_pii unique_notext_pii unique_paraphrases_pii unique_shuffle_pii baseline_pii notext_pii paraphrases_pii shuffle_pii
11.5 5 19 9 2


==> figures/pix2struct_results.txt <==
x baseline notext paraphrases shuffle baseline_pii notext_pii paraphrases_pii shuffle_pii

8 97 24 25 28 27 3 9 14
4.5 94 27 28 21 19 7 13 7


==> figures/rawdata/base_highres_pix2struct_fze_inpainted.txt <==
x y fz e g
-0.31 0.08 0.0 0.0 0.0
-0.31 0.16 0.0 0.0 0.0
-0.31 0.23 0.0 0.0 0.0
-0.31 0.31 0.0 0.0 0.0
-0.31 0.39 0.0 0.0 0.0
-0.31 0.47 0.0 0.0 0.0
-0.31 0.55 1.0 0.0 0.0
-0.31 0.63 0.0 0.0 0.0
-0.31 0.7 0.0 0.0 0.0
-0.31 0.78 0.0 0.0 0.0
-0.31 0.86 0.0 0.0 0.0
-0.31 0.94 0.0 0.0 0.0
-0.31 1.02 0.0 0.0 0.0
-0.31 1.09 0.0 0.0 0.0
-0.31 1.17 0.0 0.0 0.0
-0.31 1.25 0.0 0.0 0.0
-0.31 1.33 0.0 0.0 0.0
-0.31 1.41 0.0 0.0 0.0
-0.31 1.49 0.0 0.0 0.0
-0.31 1.56 0.0 0.0 0.0
-0.31 1.64 0.0 0.0 0.0
-0.31 1.72 0.0 0.0 0.0
-0.31 1.8 0.0 0.0 0.0
-0.31 1.88 0.0 0.0 0.0
-0.31 1.95 0.0 0.0 0.0

-0.25 0.08 0.0 0.0 0.0
-0.25 0.16 0.0 0.0 0.0
-0.25 0.23 0.0 0.0 0.0
-0.25 0.31 0.0 0.0 0.0
-0.25 0.39 0.0 0.0 0.0
-0.25 0.47 0.0 0.0 0.0
-0.25 0.55 0.0 0.0 0.0
-0.25 0.63 0.0 0.0 0.0
-0.25 0.7 0.0 0.0 0.0
-0.25 0.78 0.0 0.0 0.0
-0.25 0.86 0.0 0.0 0.0
-0.25 0.94 0.0 0.0 0.0
-0.25 1.02 0.0 0.0 0.0
-0.25 1.09 0.0 0.0 0.0
-0.25 1.17 0.0 0.0 0.0
-0.25 1.25 0.0 0.0 0.0
-0.25 1.33 0.0 0.0 0.0
-0.25 1.41 0.0 0.0 0.0
-0.25 1.49 0.0 0.0 0.0
-0.25 1.56 0.0 0.0 0.0
-0.25 1.64 0.0 0.0 0.0
-0.25 1.72 0.0 0.0 0.0
-0.25 1.8 0.0 0.0 0.0
-0.25 1.88 0.0 0.0 0.0
-0.25 1.95 0.0 0.0 0.0

-0.2 0.08 0.0 0.0 0.0
-0.2 0.16 0.0 0.0 0.0
-0.2 0.23 1.0 0.0 1.0
-0.2 0.31 0.0 0.0 0.0
-0.2 0.39 0.0 0.0 0.0
-0.2 0.47 0.0 0.0 0.0
-0.2 0.55 0.0 0.0 0.0
-0.2 0.63 0.0 0.0 0.0
-0.2 0.7 0.0 0.0 0.0
-0.2 0.78 0.0 0.0 0.0
-0.2 0.86 0.0 0.0 0.0
-0.2 0.94 0.0 0.0 0.0
-0.2 1.02 0.0 0.0 0.0
-0.2 1.09 0.0 0.0 0.0
-0.2 1.17 0.0 0.0 0.0
-0.2 1.25 0.0 0.0 0.0
-0.2 1.33 0.0 0.0 0.0
-0.2 1.41 0.0 0.0 0.0
-0.2 1.49 0.0 0.0 0.0
-0.2 1.56 0.0 0.0 0.0
-0.2 1.64 0.0 0.0 0.0
-0.2 1.72 0.0 0.0 0.0
-0.2 1.8 0.0 0.0 0.0
-0.2 1.88 0.0 0.0 0.0
-0.2 1.95 0.0 0.0 0.0

-0.14 0.08 0.0 0.0 0.0
-0.14 0.16 0.0 0.0 0.0
-0.14 0.23 0.0 0.0 0.0
-0.14 0.31 0.0 0.0 0.0
-0.14 0.39 0.0 0.0 0.0
-0.14 0.47 0.0 0.0 0.0
-0.14 0.55 0.0 0.0 0.0
-0.14 0.63 0.0 0.0 0.0
-0.14 0.7 0.0 0.0 0.0
-0.14 0.78 0.0 0.0 0.0
-0.14 0.86 0.0 0.0 0.0
-0.14 0.94 0.0 0.0 0.0
-0.14 1.02 0.0 0.0 0.0
-0.14 1.09 0.0 0.0 0.0
-0.14 1.17 0.0 0.0 0.0
-0.14 1.25 0.0 0.0 0.0
-0.14 1.33 0.0 0.0 0.0
-0.14 1.41 0.0 0.0 0.0
-0.14 1.49 0.0 0.0 0.0
-0.14 1.56 0.0 0.0 0.0
-0.14 1.64 0.0 0.0 0.0
-0.14 1.72 0.0 0.0 0.0
-0.14 1.8 0.0 0.0 0.0
-0.14 1.88 0.0 0.0 0.0
-0.14 1.95 0.0 0.0 0.0

-0.09 0.08 0.0 0.0 0.0
-0.09 0.16 3.0 0.0 0.0
-0.09 0.23 0.0 0.0 0.0
-0.09 0.31 1.0 0.0 0.0
-0.09 0.39 0.0 0.0 0.0
-0.09 0.47 0.0 0.0 0.0
-0.09 0.55 0.0 0.0 0.0
-0.09 0.63 0.0 0.0 0.0
-0.09 0.7 0.0 0.0 0.0
-0.09 0.78 0.0 0.0 0.0
-0.09 0.86 0.0 0.0 0.0
-0.09 0.94 0.0 0.0 0.0
-0.09 1.02 0.0 0.0 0.0
-0.09 1.09 0.0 0.0 0.0
-0.09 1.17 0.0 0.0 0.0
-0.09 1.25 0.0 0.0 0.0
-0.09 1.33 1.0 0.0 0.0
-0.09 1.41 0.0 0.0 0.0
-0.09 1.49 0.0 0.0 0.0
-0.09 1.56 0.0 0.0 0.0
-0.09 1.64 0.0 0.0 0.0
-0.09 1.72 0.0 0.0 0.0
-0.09 1.8 0.0 0.0 0.0
-0.09 1.88 0.0 0.0 0.0
-0.09 1.95 0.0 0.0 0.0

-0.04 0.08 4.0 0.0 0.0
-0.04 0.16 0.0 0.0 0.0
-0.04 0.23 3.0 1.0 0.0
-0.04 0.31 0.0 0.0 0.0
-0.04 0.39 0.0 0.0 0.0
-0.04 0.47 1.0 1.0 0.0
-0.04 0.55 0.0 0.0 0.0
-0.04 0.63 0.0 0.0 0.0
-0.04 0.7 0.0 0.0 0.0
-0.04 0.78 0.0 0.0 0.0
-0.04 0.86 0.0 0.0 0.0
-0.04 0.94 0.0 0.0 0.0
-0.04 1.02 0.0 0.0 0.0
-0.04 1.09 0.0 0.0 0.0
-0.04 1.17 0.0 0.0 0.0
-0.04 1.25 0.0 0.0 0.0
-0.04 1.33 0.0 0.0 0.0
-0.04 1.41 0.0 0.0 0.0
-0.04 1.49 0.0 0.0 0.0
-0.04 1.56 0.0 0.0 0.0
-0.04 1.64 0.0 0.0 0.0
-0.04 1.72 0.0 0.0 0.0
-0.04 1.8 0.0 0.0 0.0
-0.04 1.88 0.0 0.0 0.0
-0.04 1.95 3.0 0.0 3.0

0.02 0.08 5082.0 8.0 2.0
0.02 0.16 2.0 0.0 0.0
0.02 0.23 0.0 0.0 0.0
0.02 0.31 0.0 0.0 0.0
0.02 0.39 2.0 0.0 0.0
0.02 0.47 0.0 0.0 0.0
0.02 0.55 0.0 0.0 0.0
0.02 0.63 0.0 0.0 0.0
0.02 0.7 0.0 0.0 0.0
0.02 0.78 0.0 0.0 0.0
0.02 0.86 0.0 0.0 0.0
0.02 0.94 0.0 0.0 0.0
0.02 1.02 0.0 0.0 0.0
0.02 1.09 0.0 0.0 0.0
0.02 1.17 1.0 0.0 1.0
0.02 1.25 0.0 0.0 0.0
0.02 1.33 0.0 0.0 0.0
0.02 1.41 0.0 0.0 0.0
0.02 1.49 0.0 0.0 0.0
0.02 1.56 1.0 0.0 1.0
0.02 1.64 0.0 0.0 0.0
0.02 1.72 0.0 0.0 0.0
0.02 1.8 0.0 0.0 0.0
0.02 1.88 0.0 0.0 0.0
0.02 1.95 0.0 0.0 0.0

0.07 0.08 69.0 3.0 1.0
0.07 0.16 0.0 0.0 0.0
0.07 0.23 0.0 0.0 0.0
0.07 0.31 0.0 0.0 0.0
0.07 0.39 0.0 0.0 0.0
0.07 0.47 0.0 0.0 0.0
0.07 0.55 1.0 0.0 1.0
0.07 0.63 1.0 0.0 0.0
0.07 0.7 0.0 0.0 0.0
0.07 0.78 0.0 0.0 0.0
0.07 0.86 0.0 0.0 0.0
0.07 0.94 0.0 0.0 0.0
0.07 1.02 0.0 0.0 0.0
0.07 1.09 0.0 0.0 0.0
0.07 1.17 0.0 0.0 0.0
0.07 1.25 0.0 0.0 0.0
0.07 1.33 0.0 0.0 0.0
0.07 1.41 0.0 0.0 0.0
0.07 1.49 0.0 0.0 0.0
0.07 1.56 0.0 0.0 0.0
0.07 1.64 0.0 0.0 0.0
0.07 1.72 0.0 0.0 0.0
0.07 1.8 0.0 0.0 0.0
0.07 1.88 0.0 0.0 0.0
0.07 1.95 2.0 0.0 2.0

0.13 0.08 0.0 0.0 0.0
0.13 0.16 19.0 1.0 0.0
0.13 0.23 3.0 0.0 1.0
0.13 0.31 0.0 0.0 0.0
0.13 0.39 1.0 0.0 0.0
0.13 0.47 0.0 0.0 0.0
0.13 0.55 0.0 0.0 0.0
0.13 0.63 1.0 0.0 0.0
0.13 0.7 0.0 0.0 0.0
0.13 0.78 1.0 0.0 1.0
0.13 0.86 0.0 0.0 0.0
0.13 0.94 0.0 0.0 0.0
0.13 1.02 0.0 0.0 0.0
0.13 1.09 0.0 0.0 0.0
0.13 1.17 0.0 0.0 0.0
0.13 1.25 0.0 0.0 0.0
0.13 1.33 0.0 0.0 0.0
0.13 1.41 0.0 0.0 0.0
0.13 1.49 0.0 0.0 0.0
0.13 1.56 0.0 0.0 0.0
0.13 1.64 0.0 0.0 0.0
0.13 1.72 0.0 0.0 0.0
0.13 1.8 0.0 0.0 0.0
0.13 1.88 0.0 0.0 0.0
0.13 1.95 0.0 0.0 0.0

0.18 0.08 0.0 0.0 0.0
0.18 0.16 3.0 1.0 0.0
0.18 0.23 5.0 0.0 0.0
0.18 0.31 0.0 0.0 0.0
0.18 0.39 1.0 1.0 0.0
0.18 0.47 1.0 1.0 0.0
0.18 0.55 0.0 0.0 0.0
0.18 0.63 0.0 0.0 0.0
0.18 0.7 0.0 0.0 0.0
0.18 0.78 0.0 0.0 0.0
0.18 0.86 0.0 0.0 0.0
0.18 0.94 0.0 0.0 0.0
0.18 1.02 0.0 0.0 0.0
0.18 1.09 1.0 0.0 1.0
0.18 1.17 0.0 0.0 0.0
0.18 1.25 0.0 0.0 0.0
0.18 1.33 0.0 0.0 0.0
0.18 1.41 0.0 0.0 0.0
0.18 1.49 0.0 0.0 0.0
0.18 1.56 0.0 0.0 0.0
0.18 1.64 0.0 0.0 0.0
0.18 1.72 0.0 0.0 0.0
0.18 1.8 1.0 0.0 1.0
0.18 1.88 0.0 0.0 0.0
0.18 1.95 0.0 0.0 0.0

0.24 0.08 0.0 0.0 0.0
0.24 0.16 0.0 0.0 0.0
0.24 0.23 3.0 0.0 0.0
0.24 0.31 3.0 0.0 0.0
0.24 0.39 1.0 0.0 0.0
0.24 0.47 0.0 0.0 0.0
0.24 0.55 0.0 0.0 0.0
0.24 0.63 0.0 0.0 0.0
0.24 0.7 0.0 0.0 0.0
0.24 0.78 1.0 1.0 0.0
0.24 0.86 0.0 0.0 0.0
0.24 0.94 0.0 0.0 0.0
0.24 1.02 0.0 0.0 0.0
0.24 1.09 0.0 0.0 0.0
0.24 1.17 0.0 0.0 0.0
0.24 1.25 0.0 0.0 0.0
0.24 1.33 0.0 0.0 0.0
0.24 1.41 1.0 0.0 1.0
0.24 1.49 0.0 0.0 0.0
0.24 1.56 0.0 0.0 0.0
0.24 1.64 0.0 0.0 0.0
0.24 1.72 0.0 0.0 0.0
0.24 1.8 0.0 0.0 0.0
0.24 1.88 1.0 1.0 0.0
0.24 1.95 0.0 0.0 0.0

0.29 0.08 0.0 0.0 0.0
0.29 0.16 0.0 0.0 0.0
0.29 0.23 0.0 0.0 0.0
0.29 0.31 11.0 3.0 0.0
0.29 0.39 0.0 0.0 0.0
0.29 0.47 0.0 0.0 0.0
0.29 0.55 0.0 0.0 0.0
0.29 0.63 0.0 0.0 0.0
0.29 0.7 0.0 0.0 0.0
0.29 0.78 0.0 0.0 0.0
0.29 0.86 0.0 0.0 0.0
0.29 0.94 0.0 0.0 0.0
0.29 1.02 0.0 0.0 0.0
0.29 1.09 0.0 0.0 0.0
0.29 1.17 0.0 0.0 0.0
0.29 1.25 0.0 0.0 0.0
0.29 1.33 0.0 0.0 0.0
0.29 1.41 0.0 0.0 0.0
0.29 1.49 0.0 0.0 0.0
0.29 1.56 0.0 0.0 0.0
0.29 1.64 0.0 0.0 0.0
0.29 1.72 0.0 0.0 0.0
0.29 1.8 0.0 0.0 0.0
0.29 1.88 0.0 0.0 0.0
0.29 1.95 0.0 0.0 0.0

0.35 0.08 0.0 0.0 0.0
0.35 0.16 0.0 0.0 0.0
0.35 0.23 0.0 0.0 0.0
0.35 0.31 1.0 0.0 0.0
0.35 0.39 7.0 2.0 0.0
0.35 0.47 0.0 0.0 0.0
0.35 0.55 0.0 0.0 0.0
0.35 0.63 0.0 0.0 0.0
0.35 0.7 1.0 0.0 1.0
0.35 0.78 0.0 0.0 0.0
0.35 0.86 0.0 0.0 0.0
0.35 0.94 0.0 0.0 0.0
0.35 1.02 0.0 0.0 0.0
0.35 1.09 0.0 0.0 0.0
0.35 1.17 1.0 0.0 1.0
0.35 1.25 0.0 0.0 0.0
0.35 1.33 0.0 0.0 0.0
0.35 1.41 0.0 0.0 0.0
0.35 1.49 0.0 0.0 0.0
0.35 1.56 0.0 0.0 0.0
0.35 1.64 0.0 0.0 0.0
0.35 1.72 0.0 0.0 0.0
0.35 1.8 0.0 0.0 0.0
0.35 1.88 0.0 0.0 0.0
0.35 1.95 0.0 0.0 0.0

0.4 0.08 0.0 0.0 0.0
0.4 0.16 0.0 0.0 0.0
0.4 0.23 0.0 0.0 0.0
0.4 0.31 0.0 0.0 0.0
0.4 0.39 7.0 4.0 0.0
0.4 0.47 0.0 0.0 0.0
0.4 0.55 0.0 0.0 0.0
0.4 0.63 0.0 0.0 0.0
0.4 0.7 0.0 0.0 0.0
0.4 0.78 0.0 0.0 0.0
0.4 0.86 0.0 0.0 0.0
0.4 0.94 1.0 0.0 0.0
0.4 1.02 0.0 0.0 0.0
0.4 1.09 0.0 0.0 0.0
0.4 1.17 0.0 0.0 0.0
0.4 1.25 0.0 0.0 0.0
0.4 1.33 0.0 0.0 0.0
0.4 1.41 0.0 0.0 0.0
0.4 1.49 0.0 0.0 0.0
0.4 1.56 1.0 1.0 0.0
0.4 1.64 0.0 0.0 0.0
0.4 1.72 0.0 0.0 0.0
0.4 1.8 0.0 0.0 0.0
0.4 1.88 0.0 0.0 0.0
0.4 1.95 0.0 0.0 0.0

0.46 0.08 0.0 0.0 0.0
0.46 0.16 0.0 0.0 0.0
0.46 0.23 0.0 0.0 0.0
0.46 0.31 0.0 0.0 0.0
0.46 0.39 0.0 0.0 0.0
0.46 0.47 4.0 2.0 0.0
0.46 0.55 0.0 0.0 0.0
0.46 0.63 1.0 1.0 0.0
0.46 0.7 0.0 0.0 0.0
0.46 0.78 0.0 0.0 0.0
0.46 0.86 0.0 0.0 0.0
0.46 0.94 0.0 0.0 0.0
0.46 1.02 0.0 0.0 0.0
0.46 1.09 0.0 0.0 0.0
0.46 1.17 0.0 0.0 0.0
0.46 1.25 0.0 0.0 0.0
0.46 1.33 0.0 0.0 0.0
0.46 1.41 0.0 0.0 0.0
0.46 1.49 1.0 1.0 0.0
0.46 1.56 0.0 0.0 0.0
0.46 1.64 0.0 0.0 0.0
0.46 1.72 0.0 0.0 0.0
0.46 1.8 0.0 0.0 0.0
0.46 1.88 0.0 0.0 0.0
0.46 1.95 0.0 0.0 0.0

0.51 0.08 0.0 0.0 0.0
0.51 0.16 0.0 0.0 0.0
0.51 0.23 0.0 0.0 0.0
0.51 0.31 0.0 0.0 0.0
0.51 0.39 0.0 0.0 0.0
0.51 0.47 0.0 0.0 0.0
0.51 0.55 5.0 1.0 0.0
0.51 0.63 1.0 1.0 0.0
0.51 0.7 0.0 0.0 0.0
0.51 0.78 0.0 0.0 0.0
0.51 0.86 0.0 0.0 0.0
0.51 0.94 0.0 0.0 0.0
0.51 1.02 0.0 0.0 0.0
0.51 1.09 0.0 0.0 0.0
0.51 1.17 0.0 0.0 0.0
0.51 1.25 0.0 0.0 0.0
0.51 1.33 0.0 0.0 0.0
0.51 1.41 0.0 0.0 0.0
0.51 1.49 0.0 0.0 0.0
0.51 1.56 0.0 0.0 0.0
0.51 1.64 0.0 0.0 0.0
0.51 1.72 0.0 0.0 0.0
0.51 1.8 0.0 0.0 0.0
0.51 1.88 0.0 0.0 0.0
0.51 1.95 0.0 0.0 0.0

0.56 0.08 0.0 0.0 0.0
0.56 0.16 0.0 0.0 0.0
0.56 0.23 0.0 0.0 0.0
0.56 0.31 0.0 0.0 0.0
0.56 0.39 0.0 0.0 0.0
0.56 0.47 0.0 0.0 0.0
0.56 0.55 4.0 3.0 0.0
0.56 0.63 4.0 2.0 0.0
0.56 0.7 0.0 0.0 0.0
0.56 0.78 0.0 0.0 0.0
0.56 0.86 0.0 0.0 0.0
0.56 0.94 0.0 0.0 0.0
0.56 1.02 0.0 0.0 0.0
0.56 1.09 0.0 0.0 0.0
0.56 1.17 0.0 0.0 0.0
0.56 1.25 1.0 0.0 1.0
0.56 1.33 0.0 0.0 0.0
0.56 1.41 0.0 0.0 0.0
0.56 1.49 0.0 0.0 0.0
0.56 1.56 0.0 0.0 0.0
0.56 1.64 0.0 0.0 0.0
0.56 1.72 0.0 0.0 0.0
0.56 1.8 0.0 0.0 0.0
0.56 1.88 0.0 0.0 0.0
0.56 1.95 0.0 0.0 0.0

0.62 0.08 0.0 0.0 0.0
0.62 0.16 0.0 0.0 0.0
0.62 0.23 0.0 0.0 0.0
0.62 0.31 0.0 0.0 0.0
0.62 0.39 0.0 0.0 0.0
0.62 0.47 0.0 0.0 0.0
0.62 0.55 0.0 0.0 0.0
0.62 0.63 3.0 0.0 0.0
0.62 0.7 0.0 0.0 0.0
0.62 0.78 0.0 0.0 0.0
0.62 0.86 0.0 0.0 0.0
0.62 0.94 0.0 0.0 0.0
0.62 1.02 0.0 0.0 0.0
0.62 1.09 0.0 0.0 0.0
0.62 1.17 0.0 0.0 0.0
0.62 1.25 0.0 0.0 0.0
0.62 1.33 0.0 0.0 0.0
0.62 1.41 0.0 0.0 0.0
0.62 1.49 0.0 0.0 0.0
0.62 1.56 0.0 0.0 0.0
0.62 1.64 0.0 0.0 0.0
0.62 1.72 0.0 0.0 0.0
0.62 1.8 0.0 0.0 0.0
0.62 1.88 0.0 0.0 0.0
0.62 1.95 0.0 0.0 0.0

0.67 0.08 0.0 0.0 0.0
0.67 0.16 0.0 0.0 0.0
0.67 0.23 0.0 0.0 0.0
0.67 0.31 0.0 0.0 0.0
0.67 0.39 0.0 0.0 0.0
0.67 0.47 0.0 0.0 0.0
0.67 0.55 0.0 0.0 0.0
0.67 0.63 1.0 0.0 0.0
0.67 0.7 6.0 2.0 0.0
0.67 0.78 0.0 0.0 0.0
0.67 0.86 0.0 0.0 0.0
0.67 0.94 1.0 1.0 0.0
0.67 1.02 0.0 0.0 0.0
0.67 1.09 0.0 0.0 0.0
0.67 1.17 0.0 0.0 0.0
0.67 1.25 1.0 1.0 0.0
0.67 1.33 0.0 0.0 0.0
0.67 1.41 0.0 0.0 0.0
0.67 1.49 0.0 0.0 0.0
0.67 1.56 0.0 0.0 0.0
0.67 1.64 0.0 0.0 0.0
0.67 1.72 0.0 0.0 0.0
0.67 1.8 0.0 0.0 0.0
0.67 1.88 0.0 0.0 0.0
0.67 1.95 0.0 0.0 0.0

0.73 0.08 0.0 0.0 0.0
0.73 0.16 0.0 0.0 0.0
0.73 0.23 0.0 0.0 0.0
0.73 0.31 0.0 0.0 0.0
0.73 0.39 0.0 0.0 0.0
0.73 0.47 0.0 0.0 0.0
0.73 0.55 0.0 0.0 0.0
0.73 0.63 0.0 0.0 0.0
0.73 0.7 1.0 1.0 0.0
0.73 0.78 4.0 3.0 0.0
0.73 0.86 0.0 0.0 0.0
0.73 0.94 0.0 0.0 0.0
0.73 1.02 1.0 1.0 0.0
0.73 1.09 1.0 1.0 0.0
0.73 1.17 0.0 0.0 0.0
0.73 1.25 0.0 0.0 0.0
0.73 1.33 0.0 0.0 0.0
0.73 1.41 0.0 0.0 0.0
0.73 1.49 0.0 0.0 0.0
0.73 1.56 0.0 0.0 0.0
0.73 1.64 0.0 0.0 0.0
0.73 1.72 0.0 0.0 0.0
0.73 1.8 0.0 0.0 0.0
0.73 1.88 0.0 0.0 0.0
0.73 1.95 0.0 0.0 0.0

0.78 0.08 0.0 0.0 0.0
0.78 0.16 0.0 0.0 0.0
0.78 0.23 0.0 0.0 0.0
0.78 0.31 0.0 0.0 0.0
0.78 0.39 0.0 0.0 0.0
0.78 0.47 0.0 0.0 0.0
0.78 0.55 0.0 0.0 0.0
0.78 0.63 0.0 0.0 0.0
0.78 0.7 0.0 0.0 0.0
0.78 0.78 5.0 2.0 0.0
0.78 0.86 0.0 0.0 0.0
0.78 0.94 1.0 1.0 0.0
0.78 1.02 1.0 1.0 0.0
0.78 1.09 0.0 0.0 0.0
0.78 1.17 0.0 0.0 0.0
0.78 1.25 1.0 1.0 0.0
0.78 1.33 0.0 0.0 0.0
0.78 1.41 0.0 0.0 0.0
0.78 1.49 0.0 0.0 0.0
0.78 1.56 0.0 0.0 0.0
0.78 1.64 0.0 0.0 0.0
0.78 1.72 0.0 0.0 0.0
0.78 1.8 0.0 0.0 0.0
0.78 1.88 0.0 0.0 0.0
0.78 1.95 0.0 0.0 0.0

0.84 0.08 0.0 0.0 0.0
0.84 0.16 0.0 0.0 0.0
0.84 0.23 0.0 0.0 0.0
0.84 0.31 0.0 0.0 0.0
0.84 0.39 0.0 0.0 0.0
0.84 0.47 0.0 0.0 0.0
0.84 0.55 0.0 0.0 0.0
0.84 0.63 0.0 0.0 0.0
0.84 0.7 0.0 0.0 0.0
0.84 0.78 0.0 0.0 0.0
0.84 0.86 4.0 4.0 0.0
0.84 0.94 0.0 0.0 0.0
0.84 1.02 0.0 0.0 0.0
0.84 1.09 0.0 0.0 0.0
0.84 1.17 0.0 0.0 0.0
0.84 1.25 0.0 0.0 0.0
0.84 1.33 0.0 0.0 0.0
0.84 1.41 0.0 0.0 0.0
0.84 1.49 0.0 0.0 0.0
0.84 1.56 0.0 0.0 0.0
0.84 1.64 0.0 0.0 0.0
0.84 1.72 0.0 0.0 0.0
0.84 1.8 0.0 0.0 0.0
0.84 1.88 0.0 0.0 0.0
0.84 1.95 0.0 0.0 0.0

0.89 0.08 0.0 0.0 0.0
0.89 0.16 0.0 0.0 0.0
0.89 0.23 0.0 0.0 0.0
0.89 0.31 0.0 0.0 0.0
0.89 0.39 0.0 0.0 0.0
0.89 0.47 0.0 0.0 0.0
0.89 0.55 0.0 0.0 0.0
0.89 0.63 0.0 0.0 0.0
0.89 0.7 0.0 0.0 0.0
0.89 0.78 0.0 0.0 0.0
0.89 0.86 2.0 1.0 0.0
0.89 0.94 3.0 3.0 0.0
0.89 1.02 2.0 2.0 0.0
0.89 1.09 0.0 0.0 0.0
0.89 1.17 0.0 0.0 0.0
0.89 1.25 0.0 0.0 0.0
0.89 1.33 0.0 0.0 0.0
0.89 1.41 0.0 0.0 0.0
0.89 1.49 0.0 0.0 0.0
0.89 1.56 0.0 0.0 0.0
0.89 1.64 0.0 0.0 0.0
0.89 1.72 0.0 0.0 0.0
0.89 1.8 0.0 0.0 0.0
0.89 1.88 0.0 0.0 0.0
0.89 1.95 0.0 0.0 0.0

0.95 0.08 0.0 0.0 0.0
0.95 0.16 0.0 0.0 0.0
0.95 0.23 0.0 0.0 0.0
0.95 0.31 0.0 0.0 0.0
0.95 0.39 0.0 0.0 0.0
0.95 0.47 0.0 0.0 0.0
0.95 0.55 0.0 0.0 0.0
0.95 0.63 0.0 0.0 0.0
0.95 0.7 0.0 0.0 0.0
0.95 0.78 0.0 0.0 0.0
0.95 0.86 0.0 0.0 0.0
0.95 0.94 6.0 5.0 0.0
0.95 1.02 7.0 7.0 0.0
0.95 1.09 0.0 0.0 0.0
0.95 1.17 0.0 0.0 0.0
0.95 1.25 0.0 0.0 0.0
0.95 1.33 0.0 0.0 0.0
0.95 1.41 0.0 0.0 0.0
0.95 1.49 0.0 0.0 0.0
0.95 1.56 0.0 0.0 0.0
0.95 1.64 0.0 0.0 0.0
0.95 1.72 0.0 0.0 0.0
0.95 1.8 0.0 0.0 0.0
0.95 1.88 0.0 0.0 0.0
0.95 1.95 0.0 0.0 0.0

1.0 0.08 0.0 0.0 0.0
1.0 0.16 0.0 0.0 0.0
1.0 0.23 0.0 0.0 0.0
1.0 0.31 0.0 0.0 0.0
1.0 0.39 0.0 0.0 0.0
1.0 0.47 0.0 0.0 0.0
1.0 0.55 0.0 0.0 0.0
1.0 0.63 0.0 0.0 0.0
1.0 0.7 0.0 0.0 0.0
1.0 0.78 0.0 0.0 0.0
1.0 0.86 0.0 0.0 0.0
1.0 0.94 0.0 0.0 0.0
1.0 1.02 19.0 18.0 0.0
1.0 1.09 2.0 1.0 0.0
1.0 1.17 0.0 0.0 0.0
1.0 1.25 0.0 0.0 0.0
1.0 1.33 0.0 0.0 0.0
1.0 1.41 0.0 0.0 0.0
1.0 1.49 0.0 0.0 0.0
1.0 1.56 0.0 0.0 0.0
1.0 1.64 0.0 0.0 0.0
1.0 1.72 0.0 0.0 0.0
1.0 1.8 0.0 0.0 0.0
1.0 1.88 0.0 0.0 0.0
1.0 1.95 0.0 0.0 0.0

==> figures/rawdata/m_donut_newviz.txt <==
x emg e g emg_pii unique_emg_pii  g_pii unique_g_pii e_pii unique_e_pii
4 63 70 9   17 7 0  0  17 7 
3 110 114 6 22 9 1  0  22 9 
2 172 176 9 36 19 0  0  36 19
1 748 769 27 180 107 10 0 188 107

==> figures/rawdata/m_donut_results.txt <==
x emg e g emg_pii unique_emg_pii  g_pii unique_g_pii e_pii unique_e_pii
4 63 70 9   17 7 0  0  17 7 
3 110 114 6 22 9 1  0  22 9 
2 172 176 9 36 19 0  0  36 19
1 748 769 27 180 107 10 0 188 107

==> figures/rawdata/m_pali_newviz.txt <==
x emg e g unique_emg_pii emg_pii unique_e_pii e_pii unique_g_pii g_pii
11 5 44 128 0 0 0 4 0 19
10 47 98 64 6 9 6 9 0 8 


==> figures/rawdata/m_pali_results.txt <==
x emg e g unique_emg_pii emg_pii unique_e_pii e_pii unique_g_pii g_pii
11 5 44 128 0 0 0 4 0 19
10 47 98 64 6 9 6 9 0 8 


==> figures/rawdata/m_pix2struct_newviz.txt <==
x emg e g  emg_pii e_pii g_pii unique_emg_pii unique_e_pii unique_g_pii
6.5 94 106 20 23  26 6 13 13 0
5.5 122 129 13 19 21 4 14 14 0
8.5 97 109 21 14  16  6  13 13 0
7.5 122 134 17 27  28 1  16 16 0


==> figures/rawdata/m_pix2struct_results.txt <==
x emg e g  emg_pii e_pii g_pii unique_emg_pii unique_e_pii unique_g_pii
6.5 94 106 20 23  26 6 13 13 0
5.5 122 129 13 19 21 4 14 14 0
8.5 97 109 21 14  16  6  13 13 0
7.5 122 134 17 27  28 1  16 16 0


==> figures/rawdata/res0_donut_fze_inpainted.txt <==
x y fz e g
-0.17 0.08 0.0 0.0 0.0
-0.17 0.16 0.0 0.0 0.0
-0.17 0.24 0.0 0.0 0.0
-0.17 0.31 0.0 0.0 0.0
-0.17 0.39 0.0 0.0 0.0
-0.17 0.47 0.0 0.0 0.0
-0.17 0.55 0.0 0.0 0.0
-0.17 0.63 1.0 1.0 0.0
-0.17 0.71 0.0 0.0 0.0
-0.17 0.78 0.0 0.0 0.0
-0.17 0.86 0.0 0.0 0.0
-0.17 0.94 0.0 0.0 0.0
-0.17 1.02 0.0 0.0 0.0
-0.17 1.1 0.0 0.0 0.0
-0.17 1.18 0.0 0.0 0.0
-0.17 1.25 0.0 0.0 0.0
-0.17 1.33 0.0 0.0 0.0
-0.17 1.41 0.0 0.0 0.0
-0.17 1.49 1.0 0.0 1.0
-0.17 1.57 0.0 0.0 0.0
-0.17 1.65 0.0 0.0 0.0
-0.17 1.72 0.0 0.0 0.0
-0.17 1.8 0.0 0.0 0.0
-0.17 1.88 0.0 0.0 0.0
-0.17 1.96 0.0 0.0 0.0

-0.12 0.08 0.0 0.0 0.0
-0.12 0.16 0.0 0.0 0.0
-0.12 0.24 0.0 0.0 0.0
-0.12 0.31 0.0 0.0 0.0
-0.12 0.39 0.0 0.0 0.0
-0.12 0.47 0.0 0.0 0.0
-0.12 0.55 0.0 0.0 0.0
-0.12 0.63 0.0 0.0 0.0
-0.12 0.71 0.0 0.0 0.0
-0.12 0.78 0.0 0.0 0.0
-0.12 0.86 0.0 0.0 0.0
-0.12 0.94 0.0 0.0 0.0
-0.12 1.02 0.0 0.0 0.0
-0.12 1.1 0.0 0.0 0.0
-0.12 1.18 0.0 0.0 0.0
-0.12 1.25 0.0 0.0 0.0
-0.12 1.33 0.0 0.0 0.0
-0.12 1.41 0.0 0.0 0.0
-0.12 1.49 0.0 0.0 0.0
-0.12 1.57 0.0 0.0 0.0
-0.12 1.65 0.0 0.0 0.0
-0.12 1.72 0.0 0.0 0.0
-0.12 1.8 0.0 0.0 0.0
-0.12 1.88 1.0 0.0 1.0
-0.12 1.96 0.0 0.0 0.0

-0.07 0.08 0.0 0.0 0.0
-0.07 0.16 0.0 0.0 0.0
-0.07 0.24 0.0 0.0 0.0
-0.07 0.31 0.0 0.0 0.0
-0.07 0.39 0.0 0.0 0.0
-0.07 0.47 0.0 0.0 0.0
-0.07 0.55 0.0 0.0 0.0
-0.07 0.63 0.0 0.0 0.0
-0.07 0.71 0.0 0.0 0.0
-0.07 0.78 0.0 0.0 0.0
-0.07 0.86 0.0 0.0 0.0
-0.07 0.94 0.0 0.0 0.0
-0.07 1.02 0.0 0.0 0.0
-0.07 1.1 0.0 0.0 0.0
-0.07 1.18 0.0 0.0 0.0
-0.07 1.25 0.0 0.0 0.0
-0.07 1.33 0.0 0.0 0.0
-0.07 1.41 0.0 0.0 0.0
-0.07 1.49 0.0 0.0 0.0
-0.07 1.57 0.0 0.0 0.0
-0.07 1.65 0.0 0.0 0.0
-0.07 1.72 0.0 0.0 0.0
-0.07 1.8 0.0 0.0 0.0
-0.07 1.88 0.0 0.0 0.0
-0.07 1.96 0.0 0.0 0.0

-0.02 0.08 7.0 0.0 0.0
-0.02 0.16 1.0 0.0 0.0
-0.02 0.24 1.0 0.0 0.0
-0.02 0.31 1.0 0.0 1.0
-0.02 0.39 0.0 0.0 0.0
-0.02 0.47 0.0 0.0 0.0
-0.02 0.55 0.0 0.0 0.0
-0.02 0.63 0.0 0.0 0.0
-0.02 0.71 0.0 0.0 0.0
-0.02 0.78 0.0 0.0 0.0
-0.02 0.86 0.0 0.0 0.0
-0.02 0.94 0.0 0.0 0.0
-0.02 1.02 0.0 0.0 0.0
-0.02 1.1 0.0 0.0 0.0
-0.02 1.18 0.0 0.0 0.0
-0.02 1.25 0.0 0.0 0.0
-0.02 1.33 0.0 0.0 0.0
-0.02 1.41 0.0 0.0 0.0
-0.02 1.49 0.0 0.0 0.0
-0.02 1.57 0.0 0.0 0.0
-0.02 1.65 0.0 0.0 0.0
-0.02 1.72 0.0 0.0 0.0
-0.02 1.8 1.0 1.0 0.0
-0.02 1.88 0.0 0.0 0.0
-0.02 1.96 1.0 0.0 1.0

0.03 0.08 5127.0 42.0 8.0
0.03 0.16 0.0 0.0 0.0
0.03 0.24 0.0 0.0 0.0
0.03 0.31 0.0 0.0 0.0
0.03 0.39 0.0 0.0 0.0
0.03 0.47 0.0 0.0 0.0
0.03 0.55 0.0 0.0 0.0
0.03 0.63 0.0 0.0 0.0
0.03 0.71 0.0 0.0 0.0
0.03 0.78 0.0 0.0 0.0
0.03 0.86 0.0 0.0 0.0
0.03 0.94 0.0 0.0 0.0
0.03 1.02 0.0 0.0 0.0
0.03 1.1 1.0 0.0 1.0
0.03 1.18 0.0 0.0 0.0
0.03 1.25 0.0 0.0 0.0
0.03 1.33 0.0 0.0 0.0
0.03 1.41 0.0 0.0 0.0
0.03 1.49 0.0 0.0 0.0
0.03 1.57 0.0 0.0 0.0
0.03 1.65 0.0 0.0 0.0
0.03 1.72 0.0 0.0 0.0
0.03 1.8 0.0 0.0 0.0
0.03 1.88 0.0 0.0 0.0
0.03 1.96 0.0 0.0 0.0

0.07 0.08 66.0 1.0 0.0
0.07 0.16 3.0 0.0 0.0
0.07 0.24 1.0 0.0 0.0
0.07 0.31 0.0 0.0 0.0
0.07 0.39 0.0 0.0 0.0
0.07 0.47 0.0 0.0 0.0
0.07 0.55 0.0 0.0 0.0
0.07 0.63 0.0 0.0 0.0
0.07 0.71 0.0 0.0 0.0
0.07 0.78 0.0 0.0 0.0
0.07 0.86 0.0 0.0 0.0
0.07 0.94 0.0 0.0 0.0
0.07 1.02 0.0 0.0 0.0
0.07 1.1 0.0 0.0 0.0
0.07 1.18 0.0 0.0 0.0
0.07 1.25 0.0 0.0 0.0
0.07 1.33 0.0 0.0 0.0
0.07 1.41 0.0 0.0 0.0
0.07 1.49 0.0 0.0 0.0
0.07 1.57 0.0 0.0 0.0
0.07 1.65 0.0 0.0 0.0
0.07 1.72 0.0 0.0 0.0
0.07 1.8 0.0 0.0 0.0
0.07 1.88 0.0 0.0 0.0
0.07 1.96 0.0 0.0 0.0

0.12 0.08 0.0 0.0 0.0
0.12 0.16 27.0 2.0 0.0
0.12 0.24 1.0 0.0 0.0
0.12 0.31 0.0 0.0 0.0
0.12 0.39 0.0 0.0 0.0
0.12 0.47 0.0 0.0 0.0
0.12 0.55 0.0 0.0 0.0
0.12 0.63 0.0 0.0 0.0
0.12 0.71 0.0 0.0 0.0
0.12 0.78 0.0 0.0 0.0
0.12 0.86 0.0 0.0 0.0
0.12 0.94 0.0 0.0 0.0
0.12 1.02 0.0 0.0 0.0
0.12 1.1 0.0 0.0 0.0
0.12 1.18 0.0 0.0 0.0
0.12 1.25 0.0 0.0 0.0
0.12 1.33 0.0 0.0 0.0
0.12 1.41 0.0 0.0 0.0
0.12 1.49 0.0 0.0 0.0
0.12 1.57 0.0 0.0 0.0
0.12 1.65 0.0 0.0 0.0
0.12 1.72 0.0 0.0 0.0
0.12 1.8 0.0 0.0 0.0
0.12 1.88 1.0 0.0 1.0
0.12 1.96 0.0 0.0 0.0

0.17 0.08 0.0 0.0 0.0
0.17 0.16 9.0 3.0 1.0
0.17 0.24 4.0 0.0 0.0
0.17 0.31 0.0 0.0 0.0
0.17 0.39 0.0 0.0 0.0
0.17 0.47 0.0 0.0 0.0
0.17 0.55 0.0 0.0 0.0
0.17 0.63 0.0 0.0 0.0
0.17 0.71 0.0 0.0 0.0
0.17 0.78 0.0 0.0 0.0
0.17 0.86 0.0 0.0 0.0
0.17 0.94 0.0 0.0 0.0
0.17 1.02 0.0 0.0 0.0
0.17 1.1 0.0 0.0 0.0
0.17 1.18 1.0 1.0 0.0
0.17 1.25 0.0 0.0 0.0
0.17 1.33 0.0 0.0 0.0
0.17 1.41 1.0 0.0 1.0
0.17 1.49 0.0 0.0 0.0
0.17 1.57 0.0 0.0 0.0
0.17 1.65 0.0 0.0 0.0
0.17 1.72 0.0 0.0 0.0
0.17 1.8 0.0 0.0 0.0
0.17 1.88 0.0 0.0 0.0
0.17 1.96 0.0 0.0 0.0

0.22 0.08 0.0 0.0 0.0
0.22 0.16 0.0 0.0 0.0
0.22 0.24 18.0 6.0 0.0
0.22 0.31 1.0 0.0 0.0
0.22 0.39 0.0 0.0 0.0
0.22 0.47 0.0 0.0 0.0
0.22 0.55 0.0 0.0 0.0
0.22 0.63 0.0 0.0 0.0
0.22 0.71 0.0 0.0 0.0
0.22 0.78 0.0 0.0 0.0
0.22 0.86 0.0 0.0 0.0
0.22 0.94 0.0 0.0 0.0
0.22 1.02 0.0 0.0 0.0
0.22 1.1 0.0 0.0 0.0
0.22 1.18 0.0 0.0 0.0
0.22 1.25 0.0 0.0 0.0
0.22 1.33 0.0 0.0 0.0
0.22 1.41 1.0 0.0 1.0
0.22 1.49 0.0 0.0 0.0
0.22 1.57 0.0 0.0 0.0
0.22 1.65 0.0 0.0 0.0
0.22 1.72 0.0 0.0 0.0
0.22 1.8 0.0 0.0 0.0
0.22 1.88 0.0 0.0 0.0
0.22 1.96 0.0 0.0 0.0

0.27 0.08 0.0 0.0 0.0
0.27 0.16 0.0 0.0 0.0
0.27 0.24 1.0 0.0 0.0
0.27 0.31 3.0 1.0 0.0
0.27 0.39 0.0 0.0 0.0
0.27 0.47 1.0 1.0 0.0
0.27 0.55 0.0 0.0 0.0
0.27 0.63 0.0 0.0 0.0
0.27 0.71 0.0 0.0 0.0
0.27 0.78 0.0 0.0 0.0
0.27 0.86 0.0 0.0 0.0
0.27 0.94 0.0 0.0 0.0
0.27 1.02 0.0 0.0 0.0
0.27 1.1 0.0 0.0 0.0
0.27 1.18 0.0 0.0 0.0
0.27 1.25 0.0 0.0 0.0
0.27 1.33 0.0 0.0 0.0
0.27 1.41 0.0 0.0 0.0
0.27 1.49 0.0 0.0 0.0
0.27 1.57 0.0 0.0 0.0
0.27 1.65 0.0 0.0 0.0
0.27 1.72 0.0 0.0 0.0
0.27 1.8 0.0 0.0 0.0
0.27 1.88 0.0 0.0 0.0
0.27 1.96 0.0 0.0 0.0

0.32 0.08 0.0 0.0 0.0
0.32 0.16 0.0 0.0 0.0
0.32 0.24 0.0 0.0 0.0
0.32 0.31 5.0 4.0 0.0
0.32 0.39 2.0 0.0 0.0
0.32 0.47 0.0 0.0 0.0
0.32 0.55 0.0 0.0 0.0
0.32 0.63 0.0 0.0 0.0
0.32 0.71 0.0 0.0 0.0
0.32 0.78 0.0 0.0 0.0
0.32 0.86 0.0 0.0 0.0
0.32 0.94 0.0 0.0 0.0
0.32 1.02 0.0 0.0 0.0
0.32 1.1 0.0 0.0 0.0
0.32 1.18 0.0 0.0 0.0
0.32 1.25 0.0 0.0 0.0
0.32 1.33 0.0 0.0 0.0
0.32 1.41 0.0 0.0 0.0
0.32 1.49 0.0 0.0 0.0
0.32 1.57 0.0 0.0 0.0
0.32 1.65 0.0 0.0 0.0
0.32 1.72 0.0 0.0 0.0
0.32 1.8 0.0 0.0 0.0
0.32 1.88 0.0 0.0 0.0
0.32 1.96 0.0 0.0 0.0

0.37 0.08 0.0 0.0 0.0
0.37 0.16 0.0 0.0 0.0
0.37 0.24 0.0 0.0 0.0
0.37 0.31 0.0 0.0 0.0
0.37 0.39 9.0 4.0 0.0
0.37 0.47 0.0 0.0 0.0
0.37 0.55 0.0 0.0 0.0
0.37 0.63 0.0 0.0 0.0
0.37 0.71 0.0 0.0 0.0
0.37 0.78 0.0 0.0 0.0
0.37 0.86 0.0 0.0 0.0
0.37 0.94 0.0 0.0 0.0
0.37 1.02 0.0 0.0 0.0
0.37 1.1 0.0 0.0 0.0
0.37 1.18 0.0 0.0 0.0
0.37 1.25 0.0 0.0 0.0
0.37 1.33 0.0 0.0 0.0
0.37 1.41 0.0 0.0 0.0
0.37 1.49 0.0 0.0 0.0
0.37 1.57 0.0 0.0 0.0
0.37 1.65 0.0 0.0 0.0
0.37 1.72 0.0 0.0 0.0
0.37 1.8 0.0 0.0 0.0
0.37 1.88 0.0 0.0 0.0
0.37 1.96 0.0 0.0 0.0

0.42 0.08 0.0 0.0 0.0
0.42 0.16 0.0 0.0 0.0
0.42 0.24 0.0 0.0 0.0
0.42 0.31 0.0 0.0 0.0
0.42 0.39 2.0 0.0 0.0
0.42 0.47 2.0 1.0 0.0
0.42 0.55 1.0 0.0 0.0
0.42 0.63 0.0 0.0 0.0
0.42 0.71 0.0 0.0 0.0
0.42 0.78 0.0 0.0 0.0
0.42 0.86 0.0 0.0 0.0
0.42 0.94 0.0 0.0 0.0
0.42 1.02 0.0 0.0 0.0
0.42 1.1 0.0 0.0 0.0
0.42 1.18 0.0 0.0 0.0
0.42 1.25 0.0 0.0 0.0
0.42 1.33 0.0 0.0 0.0
0.42 1.41 0.0 0.0 0.0
0.42 1.49 0.0 0.0 0.0
0.42 1.57 0.0 0.0 0.0
0.42 1.65 0.0 0.0 0.0
0.42 1.72 0.0 0.0 0.0
0.42 1.8 0.0 0.0 0.0
0.42 1.88 0.0 0.0 0.0
0.42 1.96 0.0 0.0 0.0

0.46 0.08 0.0 0.0 0.0
0.46 0.16 0.0 0.0 0.0
0.46 0.24 0.0 0.0 0.0
0.46 0.31 0.0 0.0 0.0
0.46 0.39 0.0 0.0 0.0
0.46 0.47 6.0 3.0 0.0
0.46 0.55 0.0 0.0 0.0
0.46 0.63 0.0 0.0 0.0
0.46 0.71 0.0 0.0 0.0
0.46 0.78 0.0 0.0 0.0
0.46 0.86 0.0 0.0 0.0
0.46 0.94 0.0 0.0 0.0
0.46 1.02 0.0 0.0 0.0
0.46 1.1 0.0 0.0 0.0
0.46 1.18 0.0 0.0 0.0
0.46 1.25 0.0 0.0 0.0
0.46 1.33 0.0 0.0 0.0
0.46 1.41 0.0 0.0 0.0
0.46 1.49 0.0 0.0 0.0
0.46 1.57 0.0 0.0 0.0
0.46 1.65 0.0 0.0 0.0
0.46 1.72 0.0 0.0 0.0
0.46 1.8 0.0 0.0 0.0
0.46 1.88 0.0 0.0 0.0
0.46 1.96 0.0 0.0 0.0

0.51 0.08 0.0 0.0 0.0
0.51 0.16 0.0 0.0 0.0
0.51 0.24 0.0 0.0 0.0
0.51 0.31 0.0 0.0 0.0
0.51 0.39 0.0 0.0 0.0
0.51 0.47 0.0 0.0 0.0
0.51 0.55 4.0 0.0 0.0
0.51 0.63 1.0 1.0 0.0
0.51 0.71 0.0 0.0 0.0
0.51 0.78 0.0 0.0 0.0
0.51 0.86 0.0 0.0 0.0
0.51 0.94 0.0 0.0 0.0
0.51 1.02 0.0 0.0 0.0
0.51 1.1 0.0 0.0 0.0
0.51 1.18 0.0 0.0 0.0
0.51 1.25 0.0 0.0 0.0
0.51 1.33 0.0 0.0 0.0
0.51 1.41 0.0 0.0 0.0
0.51 1.49 0.0 0.0 0.0
0.51 1.57 0.0 0.0 0.0
0.51 1.65 0.0 0.0 0.0
0.51 1.72 0.0 0.0 0.0
0.51 1.8 0.0 0.0 0.0
0.51 1.88 0.0 0.0 0.0
0.51 1.96 0.0 0.0 0.0

0.56 0.08 0.0 0.0 0.0
0.56 0.16 0.0 0.0 0.0
0.56 0.24 0.0 0.0 0.0
0.56 0.31 0.0 0.0 0.0
0.56 0.39 0.0 0.0 0.0
0.56 0.47 0.0 0.0 0.0
0.56 0.55 2.0 2.0 0.0
0.56 0.63 0.0 0.0 0.0
0.56 0.71 0.0 0.0 0.0
0.56 0.78 0.0 0.0 0.0
0.56 0.86 0.0 0.0 0.0
0.56 0.94 0.0 0.0 0.0
0.56 1.02 0.0 0.0 0.0
0.56 1.1 0.0 0.0 0.0
0.56 1.18 0.0 0.0 0.0
0.56 1.25 0.0 0.0 0.0
0.56 1.33 0.0 0.0 0.0
0.56 1.41 0.0 0.0 0.0
0.56 1.49 0.0 0.0 0.0
0.56 1.57 0.0 0.0 0.0
0.56 1.65 0.0 0.0 0.0
0.56 1.72 0.0 0.0 0.0
0.56 1.8 0.0 0.0 0.0
0.56 1.88 0.0 0.0 0.0
0.56 1.96 0.0 0.0 0.0

0.61 0.08 0.0 0.0 0.0
0.61 0.16 0.0 0.0 0.0
0.61 0.24 0.0 0.0 0.0
0.61 0.31 0.0 0.0 0.0
0.61 0.39 0.0 0.0 0.0
0.61 0.47 0.0 0.0 0.0
0.61 0.55 0.0 0.0 0.0
0.61 0.63 6.0 2.0 0.0
0.61 0.71 0.0 0.0 0.0
0.61 0.78 0.0 0.0 0.0
0.61 0.86 0.0 0.0 0.0
0.61 0.94 0.0 0.0 0.0
0.61 1.02 0.0 0.0 0.0
0.61 1.1 0.0 0.0 0.0
0.61 1.18 0.0 0.0 0.0
0.61 1.25 0.0 0.0 0.0
0.61 1.33 0.0 0.0 0.0
0.61 1.41 0.0 0.0 0.0
0.61 1.49 0.0 0.0 0.0
0.61 1.57 0.0 0.0 0.0
0.61 1.65 0.0 0.0 0.0
0.61 1.72 0.0 0.0 0.0
0.61 1.8 0.0 0.0 0.0
0.61 1.88 0.0 0.0 0.0
0.61 1.96 0.0 0.0 0.0

0.66 0.08 0.0 0.0 0.0
0.66 0.16 0.0 0.0 0.0
0.66 0.24 0.0 0.0 0.0
0.66 0.31 0.0 0.0 0.0
0.66 0.39 0.0 0.0 0.0
0.66 0.47 0.0 0.0 0.0
0.66 0.55 0.0 0.0 0.0
0.66 0.63 1.0 1.0 0.0
0.66 0.71 0.0 0.0 0.0
0.66 0.78 0.0 0.0 0.0
0.66 0.86 0.0 0.0 0.0
0.66 0.94 0.0 0.0 0.0
0.66 1.02 0.0 0.0 0.0
0.66 1.1 0.0 0.0 0.0
0.66 1.18 0.0 0.0 0.0
0.66 1.25 0.0 0.0 0.0
0.66 1.33 0.0 0.0 0.0
0.66 1.41 0.0 0.0 0.0
0.66 1.49 0.0 0.0 0.0
0.66 1.57 0.0 0.0 0.0
0.66 1.65 0.0 0.0 0.0
0.66 1.72 0.0 0.0 0.0
0.66 1.8 0.0 0.0 0.0
0.66 1.88 0.0 0.0 0.0
0.66 1.96 0.0 0.0 0.0

0.71 0.08 0.0 0.0 0.0
0.71 0.16 0.0 0.0 0.0
0.71 0.24 0.0 0.0 0.0
0.71 0.31 0.0 0.0 0.0
0.71 0.39 0.0 0.0 0.0
0.71 0.47 0.0 0.0 0.0
0.71 0.55 0.0 0.0 0.0
0.71 0.63 0.0 0.0 0.0
0.71 0.71 3.0 3.0 0.0
0.71 0.78 0.0 0.0 0.0
0.71 0.86 0.0 0.0 0.0
0.71 0.94 0.0 0.0 0.0
0.71 1.02 0.0 0.0 0.0
0.71 1.1 0.0 0.0 0.0
0.71 1.18 0.0 0.0 0.0
0.71 1.25 0.0 0.0 0.0
0.71 1.33 0.0 0.0 0.0
0.71 1.41 0.0 0.0 0.0
0.71 1.49 0.0 0.0 0.0
0.71 1.57 0.0 0.0 0.0
0.71 1.65 0.0 0.0 0.0
0.71 1.72 0.0 0.0 0.0
0.71 1.8 0.0 0.0 0.0
0.71 1.88 0.0 0.0 0.0
0.71 1.96 0.0 0.0 0.0

0.76 0.08 0.0 0.0 0.0
0.76 0.16 0.0 0.0 0.0
0.76 0.24 0.0 0.0 0.0
0.76 0.31 0.0 0.0 0.0
0.76 0.39 0.0 0.0 0.0
0.76 0.47 0.0 0.0 0.0
0.76 0.55 0.0 0.0 0.0
0.76 0.63 0.0 0.0 0.0
0.76 0.71 0.0 0.0 0.0
0.76 0.78 1.0 0.0 0.0
0.76 0.86 0.0 0.0 0.0
0.76 0.94 0.0 0.0 0.0
0.76 1.02 0.0 0.0 0.0
0.76 1.1 0.0 0.0 0.0
0.76 1.18 0.0 0.0 0.0
0.76 1.25 0.0 0.0 0.0
0.76 1.33 0.0 0.0 0.0
0.76 1.41 0.0 0.0 0.0
0.76 1.49 0.0 0.0 0.0
0.76 1.57 0.0 0.0 0.0
0.76 1.65 0.0 0.0 0.0
0.76 1.72 0.0 0.0 0.0
0.76 1.8 0.0 0.0 0.0
0.76 1.88 0.0 0.0 0.0
0.76 1.96 0.0 0.0 0.0

0.81 0.08 0.0 0.0 0.0
0.81 0.16 0.0 0.0 0.0
0.81 0.24 0.0 0.0 0.0
0.81 0.31 0.0 0.0 0.0
0.81 0.39 0.0 0.0 0.0
0.81 0.47 0.0 0.0 0.0
0.81 0.55 0.0 0.0 0.0
0.81 0.63 0.0 0.0 0.0
0.81 0.71 0.0 0.0 0.0
0.81 0.78 1.0 0.0 0.0
0.81 0.86 0.0 0.0 0.0
0.81 0.94 0.0 0.0 0.0
0.81 1.02 0.0 0.0 0.0
0.81 1.1 0.0 0.0 0.0
0.81 1.18 0.0 0.0 0.0
0.81 1.25 0.0 0.0 0.0
0.81 1.33 0.0 0.0 0.0
0.81 1.41 0.0 0.0 0.0
0.81 1.49 0.0 0.0 0.0
0.81 1.57 0.0 0.0 0.0
0.81 1.65 0.0 0.0 0.0
0.81 1.72 0.0 0.0 0.0
0.81 1.8 0.0 0.0 0.0
0.81 1.88 0.0 0.0 0.0
0.81 1.96 0.0 0.0 0.0

0.85 0.08 0.0 0.0 0.0
0.85 0.16 0.0 0.0 0.0
0.85 0.24 0.0 0.0 0.0
0.85 0.31 0.0 0.0 0.0
0.85 0.39 0.0 0.0 0.0
0.85 0.47 0.0 0.0 0.0
0.85 0.55 0.0 0.0 0.0
0.85 0.63 0.0 0.0 0.0
0.85 0.71 0.0 0.0 0.0
0.85 0.78 0.0 0.0 0.0
0.85 0.86 8.0 6.0 0.0
0.85 0.94 0.0 0.0 0.0
0.85 1.02 0.0 0.0 0.0
0.85 1.1 0.0 0.0 0.0
0.85 1.18 0.0 0.0 0.0
0.85 1.25 0.0 0.0 0.0
0.85 1.33 0.0 0.0 0.0
0.85 1.41 0.0 0.0 0.0
0.85 1.49 0.0 0.0 0.0
0.85 1.57 0.0 0.0 0.0
0.85 1.65 0.0 0.0 0.0
0.85 1.72 0.0 0.0 0.0
0.85 1.8 0.0 0.0 0.0
0.85 1.88 0.0 0.0 0.0
0.85 1.96 0.0 0.0 0.0

0.9 0.08 0.0 0.0 0.0
0.9 0.16 0.0 0.0 0.0
0.9 0.24 0.0 0.0 0.0
0.9 0.31 0.0 0.0 0.0
0.9 0.39 0.0 0.0 0.0
0.9 0.47 0.0 0.0 0.0
0.9 0.55 0.0 0.0 0.0
0.9 0.63 0.0 0.0 0.0
0.9 0.71 0.0 0.0 0.0
0.9 0.78 0.0 0.0 0.0
0.9 0.86 1.0 1.0 0.0
0.9 0.94 1.0 1.0 0.0
0.9 1.02 0.0 0.0 0.0
0.9 1.1 0.0 0.0 0.0
0.9 1.18 0.0 0.0 0.0
0.9 1.25 0.0 0.0 0.0
0.9 1.33 0.0 0.0 0.0
0.9 1.41 0.0 0.0 0.0
0.9 1.49 0.0 0.0 0.0
0.9 1.57 0.0 0.0 0.0
0.9 1.65 0.0 0.0 0.0
0.9 1.72 0.0 0.0 0.0
0.9 1.8 0.0 0.0 0.0
0.9 1.88 0.0 0.0 0.0
0.9 1.96 0.0 0.0 0.0

0.95 0.08 0.0 0.0 0.0
0.95 0.16 0.0 0.0 0.0
0.95 0.24 0.0 0.0 0.0
0.95 0.31 0.0 0.0 0.0
0.95 0.39 0.0 0.0 0.0
0.95 0.47 0.0 0.0 0.0
0.95 0.55 0.0 0.0 0.0
0.95 0.63 0.0 0.0 0.0
0.95 0.71 0.0 0.0 0.0
0.95 0.78 0.0 0.0 0.0
0.95 0.86 0.0 0.0 0.0
0.95 0.94 5.0 5.0 0.0
0.95 1.02 0.0 0.0 0.0
0.95 1.1 0.0 0.0 0.0
0.95 1.18 0.0 0.0 0.0
0.95 1.25 0.0 0.0 0.0
0.95 1.33 0.0 0.0 0.0
0.95 1.41 0.0 0.0 0.0
0.95 1.49 0.0 0.0 0.0
0.95 1.57 0.0 0.0 0.0
0.95 1.65 0.0 0.0 0.0
0.95 1.72 0.0 0.0 0.0
0.95 1.8 0.0 0.0 0.0
0.95 1.88 0.0 0.0 0.0
0.95 1.96 0.0 0.0 0.0

1.0 0.08 0.0 0.0 0.0
1.0 0.16 0.0 0.0 0.0
1.0 0.24 0.0 0.0 0.0
1.0 0.31 0.0 0.0 0.0
1.0 0.39 0.0 0.0 0.0
1.0 0.47 0.0 0.0 0.0
1.0 0.55 0.0 0.0 0.0
1.0 0.63 0.0 0.0 0.0
1.0 0.71 0.0 0.0 0.0
1.0 0.78 0.0 0.0 0.0
1.0 0.86 0.0 0.0 0.0
1.0 0.94 0.0 0.0 0.0
1.0 1.02 6.0 6.0 0.0
1.0 1.1 0.0 0.0 0.0
1.0 1.18 0.0 0.0 0.0
1.0 1.25 0.0 0.0 0.0
1.0 1.33 0.0 0.0 0.0
1.0 1.41 0.0 0.0 0.0
1.0 1.49 0.0 0.0 0.0
1.0 1.57 0.0 0.0 0.0
1.0 1.65 0.0 0.0 0.0
1.0 1.72 0.0 0.0 0.0
1.0 1.8 0.0 0.0 0.0
1.0 1.88 0.0 0.0 0.0
1.0 1.96 0.0 0.0 0.0

==> figures/res0_donut_feldman_scores.txt <==
x fz e g
0.0 1836 12 6
0.02 206 3 2
0.05 7 0 0
0.08 140 3 2
0.1 12 0 0
0.12 92 0 0
0.15 59 0 0
0.18 36 0 0
0.2 54 1 1
0.22 29 1 1
0.25 57 0 0
0.28 36 0 1
0.3 33 1 0
0.32 56 1 1
0.35 27 1 0
0.38 41 1 0
0.4 29 0 0
0.43 32 1 0
0.45 27 0 0
0.48 33 0 0
0.5 59 3 0
0.52 36 2 0
0.55 37 1 1
0.58 41 1 0
0.6 33 0 0
0.62 44 0 0
0.65 59 1 0
0.68 75 0 0
0.7 41 2 0
0.73 78 4 0
0.75 54 0 0
0.78 96 1 0
0.8 47 0 0
0.82 121 2 1
0.85 215 5 0
0.88 56 1 0
0.9 328 13 0
0.92 0 0 0
0.95 518 23 0
0.98 0 0 0
1.0 482 28 0

==> figures/res0_donut_fze_inpainted.txt <==
x y fz e g
-0.17 0.08 0.0 0.0 0.0
-0.17 0.16 0.0 0.0 0.0
-0.17 0.24 0.0 0.0 0.0
-0.17 0.31 0.0 0.0 0.0
-0.17 0.39 0.0 0.0 0.0
-0.17 0.47 0.0 0.0 0.0
-0.17 0.55 0.0 0.0 0.0
-0.17 0.63 1.0 1.0 0.0
-0.17 0.71 0.0 0.0 0.0
-0.17 0.78 0.0 0.0 0.0
-0.17 0.86 0.0 0.0 0.0
-0.17 0.94 0.0 0.0 0.0
-0.17 1.02 0.0 0.0 0.0
-0.17 1.1 0.0 0.0 0.0
-0.17 1.18 0.0 0.0 0.0
-0.17 1.25 0.0 0.0 0.0
-0.17 1.33 0.0 0.0 0.0
-0.17 1.41 0.0 0.0 0.0
-0.17 1.49 1.0 0.0 1.0
-0.17 1.57 0.0 0.0 0.0
-0.17 1.65 0.0 0.0 0.0
-0.17 1.72 0.0 0.0 0.0
-0.17 1.8 0.0 0.0 0.0
-0.17 1.88 0.0 0.0 0.0
-0.17 1.96 0.0 0.0 0.0

-0.12 0.08 0.0 0.0 0.0
-0.12 0.16 0.0 0.0 0.0
-0.12 0.24 0.0 0.0 0.0
-0.12 0.31 0.0 0.0 0.0
-0.12 0.39 0.0 0.0 0.0
-0.12 0.47 0.0 0.0 0.0
-0.12 0.55 0.0 0.0 0.0
-0.12 0.63 0.0 0.0 0.0
-0.12 0.71 0.0 0.0 0.0
-0.12 0.78 0.0 0.0 0.0
-0.12 0.86 0.0 0.0 0.0
-0.12 0.94 0.0 0.0 0.0
-0.12 1.02 0.0 0.0 0.0
-0.12 1.1 0.0 0.0 0.0
-0.12 1.18 0.0 0.0 0.0
-0.12 1.25 0.0 0.0 0.0
-0.12 1.33 0.0 0.0 0.0
-0.12 1.41 0.0 0.0 0.0
-0.12 1.49 0.0 0.0 0.0
-0.12 1.57 0.0 0.0 0.0
-0.12 1.65 0.0 0.0 0.0
-0.12 1.72 0.0 0.0 0.0
-0.12 1.8 0.0 0.0 0.0
-0.12 1.88 1.0 0.0 1.0
-0.12 1.96 0.0 0.0 0.0

-0.07 0.08 0.0 0.0 0.0
-0.07 0.16 0.0 0.0 0.0
-0.07 0.24 0.0 0.0 0.0
-0.07 0.31 0.0 0.0 0.0
-0.07 0.39 0.0 0.0 0.0
-0.07 0.47 0.0 0.0 0.0
-0.07 0.55 0.0 0.0 0.0
-0.07 0.63 0.0 0.0 0.0
-0.07 0.71 0.0 0.0 0.0
-0.07 0.78 0.0 0.0 0.0
-0.07 0.86 0.0 0.0 0.0
-0.07 0.94 0.0 0.0 0.0
-0.07 1.02 0.0 0.0 0.0
-0.07 1.1 0.0 0.0 0.0
-0.07 1.18 0.0 0.0 0.0
-0.07 1.25 0.0 0.0 0.0
-0.07 1.33 0.0 0.0 0.0
-0.07 1.41 0.0 0.0 0.0
-0.07 1.49 0.0 0.0 0.0
-0.07 1.57 0.0 0.0 0.0
-0.07 1.65 0.0 0.0 0.0
-0.07 1.72 0.0 0.0 0.0
-0.07 1.8 0.0 0.0 0.0
-0.07 1.88 0.0 0.0 0.0
-0.07 1.96 0.0 0.0 0.0

-0.02 0.08 7.0 0.0 0.0
-0.02 0.16 1.0 0.0 0.0
-0.02 0.24 1.0 0.0 0.0
-0.02 0.31 1.0 0.0 1.0
-0.02 0.39 0.0 0.0 0.0
-0.02 0.47 0.0 0.0 0.0
-0.02 0.55 0.0 0.0 0.0
-0.02 0.63 0.0 0.0 0.0
-0.02 0.71 0.0 0.0 0.0
-0.02 0.78 0.0 0.0 0.0
-0.02 0.86 0.0 0.0 0.0
-0.02 0.94 0.0 0.0 0.0
-0.02 1.02 0.0 0.0 0.0
-0.02 1.1 0.0 0.0 0.0
-0.02 1.18 0.0 0.0 0.0
-0.02 1.25 0.0 0.0 0.0
-0.02 1.33 0.0 0.0 0.0
-0.02 1.41 0.0 0.0 0.0
-0.02 1.49 0.0 0.0 0.0
-0.02 1.57 0.0 0.0 0.0
-0.02 1.65 0.0 0.0 0.0
-0.02 1.72 0.0 0.0 0.0
-0.02 1.8 1.0 1.0 0.0
-0.02 1.88 0.0 0.0 0.0
-0.02 1.96 1.0 0.0 1.0

0.03 0.08 5127.0 42.0 8.0
0.03 0.16 0.0 0.0 0.0
0.03 0.24 0.0 0.0 0.0
0.03 0.31 0.0 0.0 0.0
0.03 0.39 0.0 0.0 0.0
0.03 0.47 0.0 0.0 0.0
0.03 0.55 0.0 0.0 0.0
0.03 0.63 0.0 0.0 0.0
0.03 0.71 0.0 0.0 0.0
0.03 0.78 0.0 0.0 0.0
0.03 0.86 0.0 0.0 0.0
0.03 0.94 0.0 0.0 0.0
0.03 1.02 0.0 0.0 0.0
0.03 1.1 1.0 0.0 1.0
0.03 1.18 0.0 0.0 0.0
0.03 1.25 0.0 0.0 0.0
0.03 1.33 0.0 0.0 0.0
0.03 1.41 0.0 0.0 0.0
0.03 1.49 0.0 0.0 0.0
0.03 1.57 0.0 0.0 0.0
0.03 1.65 0.0 0.0 0.0
0.03 1.72 0.0 0.0 0.0
0.03 1.8 0.0 0.0 0.0
0.03 1.88 0.0 0.0 0.0
0.03 1.96 0.0 0.0 0.0

0.07 0.08 66.0 1.0 0.0
0.07 0.16 3.0 0.0 0.0
0.07 0.24 1.0 0.0 0.0
0.07 0.31 0.0 0.0 0.0
0.07 0.39 0.0 0.0 0.0
0.07 0.47 0.0 0.0 0.0
0.07 0.55 0.0 0.0 0.0
0.07 0.63 0.0 0.0 0.0
0.07 0.71 0.0 0.0 0.0
0.07 0.78 0.0 0.0 0.0
0.07 0.86 0.0 0.0 0.0
0.07 0.94 0.0 0.0 0.0
0.07 1.02 0.0 0.0 0.0
0.07 1.1 0.0 0.0 0.0
0.07 1.18 0.0 0.0 0.0
0.07 1.25 0.0 0.0 0.0
0.07 1.33 0.0 0.0 0.0
0.07 1.41 0.0 0.0 0.0
0.07 1.49 0.0 0.0 0.0
0.07 1.57 0.0 0.0 0.0
0.07 1.65 0.0 0.0 0.0
0.07 1.72 0.0 0.0 0.0
0.07 1.8 0.0 0.0 0.0
0.07 1.88 0.0 0.0 0.0
0.07 1.96 0.0 0.0 0.0

0.12 0.08 0.0 0.0 0.0
0.12 0.16 27.0 2.0 0.0
0.12 0.24 1.0 0.0 0.0
0.12 0.31 0.0 0.0 0.0
0.12 0.39 0.0 0.0 0.0
0.12 0.47 0.0 0.0 0.0
0.12 0.55 0.0 0.0 0.0
0.12 0.63 0.0 0.0 0.0
0.12 0.71 0.0 0.0 0.0
0.12 0.78 0.0 0.0 0.0
0.12 0.86 0.0 0.0 0.0
0.12 0.94 0.0 0.0 0.0
0.12 1.02 0.0 0.0 0.0
0.12 1.1 0.0 0.0 0.0
0.12 1.18 0.0 0.0 0.0
0.12 1.25 0.0 0.0 0.0
0.12 1.33 0.0 0.0 0.0
0.12 1.41 0.0 0.0 0.0
0.12 1.49 0.0 0.0 0.0
0.12 1.57 0.0 0.0 0.0
0.12 1.65 0.0 0.0 0.0
0.12 1.72 0.0 0.0 0.0
0.12 1.8 0.0 0.0 0.0
0.12 1.88 1.0 0.0 1.0
0.12 1.96 0.0 0.0 0.0

0.17 0.08 0.0 0.0 0.0
0.17 0.16 9.0 3.0 1.0
0.17 0.24 4.0 0.0 0.0
0.17 0.31 0.0 0.0 0.0
0.17 0.39 0.0 0.0 0.0
0.17 0.47 0.0 0.0 0.0
0.17 0.55 0.0 0.0 0.0
0.17 0.63 0.0 0.0 0.0
0.17 0.71 0.0 0.0 0.0
0.17 0.78 0.0 0.0 0.0
0.17 0.86 0.0 0.0 0.0
0.17 0.94 0.0 0.0 0.0
0.17 1.02 0.0 0.0 0.0
0.17 1.1 0.0 0.0 0.0
0.17 1.18 1.0 1.0 0.0
0.17 1.25 0.0 0.0 0.0
0.17 1.33 0.0 0.0 0.0
0.17 1.41 1.0 0.0 1.0
0.17 1.49 0.0 0.0 0.0
0.17 1.57 0.0 0.0 0.0
0.17 1.65 0.0 0.0 0.0
0.17 1.72 0.0 0.0 0.0
0.17 1.8 0.0 0.0 0.0
0.17 1.88 0.0 0.0 0.0
0.17 1.96 0.0 0.0 0.0

0.22 0.08 0.0 0.0 0.0
0.22 0.16 0.0 0.0 0.0
0.22 0.24 18.0 6.0 0.0
0.22 0.31 1.0 0.0 0.0
0.22 0.39 0.0 0.0 0.0
0.22 0.47 0.0 0.0 0.0
0.22 0.55 0.0 0.0 0.0
0.22 0.63 0.0 0.0 0.0
0.22 0.71 0.0 0.0 0.0
0.22 0.78 0.0 0.0 0.0
0.22 0.86 0.0 0.0 0.0
0.22 0.94 0.0 0.0 0.0
0.22 1.02 0.0 0.0 0.0
0.22 1.1 0.0 0.0 0.0
0.22 1.18 0.0 0.0 0.0
0.22 1.25 0.0 0.0 0.0
0.22 1.33 0.0 0.0 0.0
0.22 1.41 1.0 0.0 1.0
0.22 1.49 0.0 0.0 0.0
0.22 1.57 0.0 0.0 0.0
0.22 1.65 0.0 0.0 0.0
0.22 1.72 0.0 0.0 0.0
0.22 1.8 0.0 0.0 0.0
0.22 1.88 0.0 0.0 0.0
0.22 1.96 0.0 0.0 0.0

0.27 0.08 0.0 0.0 0.0
0.27 0.16 0.0 0.0 0.0
0.27 0.24 1.0 0.0 0.0
0.27 0.31 3.0 1.0 0.0
0.27 0.39 0.0 0.0 0.0
0.27 0.47 1.0 1.0 0.0
0.27 0.55 0.0 0.0 0.0
0.27 0.63 0.0 0.0 0.0
0.27 0.71 0.0 0.0 0.0
0.27 0.78 0.0 0.0 0.0
0.27 0.86 0.0 0.0 0.0
0.27 0.94 0.0 0.0 0.0
0.27 1.02 0.0 0.0 0.0
0.27 1.1 0.0 0.0 0.0
0.27 1.18 0.0 0.0 0.0
0.27 1.25 0.0 0.0 0.0
0.27 1.33 0.0 0.0 0.0
0.27 1.41 0.0 0.0 0.0
0.27 1.49 0.0 0.0 0.0
0.27 1.57 0.0 0.0 0.0
0.27 1.65 0.0 0.0 0.0
0.27 1.72 0.0 0.0 0.0
0.27 1.8 0.0 0.0 0.0
0.27 1.88 0.0 0.0 0.0
0.27 1.96 0.0 0.0 0.0

0.32 0.08 0.0 0.0 0.0
0.32 0.16 0.0 0.0 0.0
0.32 0.24 0.0 0.0 0.0
0.32 0.31 5.0 4.0 0.0
0.32 0.39 2.0 0.0 0.0
0.32 0.47 0.0 0.0 0.0
0.32 0.55 0.0 0.0 0.0
0.32 0.63 0.0 0.0 0.0
0.32 0.71 0.0 0.0 0.0
0.32 0.78 0.0 0.0 0.0
0.32 0.86 0.0 0.0 0.0
0.32 0.94 0.0 0.0 0.0
0.32 1.02 0.0 0.0 0.0
0.32 1.1 0.0 0.0 0.0
0.32 1.18 0.0 0.0 0.0
0.32 1.25 0.0 0.0 0.0
0.32 1.33 0.0 0.0 0.0
0.32 1.41 0.0 0.0 0.0
0.32 1.49 0.0 0.0 0.0
0.32 1.57 0.0 0.0 0.0
0.32 1.65 0.0 0.0 0.0
0.32 1.72 0.0 0.0 0.0
0.32 1.8 0.0 0.0 0.0
0.32 1.88 0.0 0.0 0.0
0.32 1.96 0.0 0.0 0.0

0.37 0.08 0.0 0.0 0.0
0.37 0.16 0.0 0.0 0.0
0.37 0.24 0.0 0.0 0.0
0.37 0.31 0.0 0.0 0.0
0.37 0.39 9.0 4.0 0.0
0.37 0.47 0.0 0.0 0.0
0.37 0.55 0.0 0.0 0.0
0.37 0.63 0.0 0.0 0.0
0.37 0.71 0.0 0.0 0.0
0.37 0.78 0.0 0.0 0.0
0.37 0.86 0.0 0.0 0.0
0.37 0.94 0.0 0.0 0.0
0.37 1.02 0.0 0.0 0.0
0.37 1.1 0.0 0.0 0.0
0.37 1.18 0.0 0.0 0.0
0.37 1.25 0.0 0.0 0.0
0.37 1.33 0.0 0.0 0.0
0.37 1.41 0.0 0.0 0.0
0.37 1.49 0.0 0.0 0.0
0.37 1.57 0.0 0.0 0.0
0.37 1.65 0.0 0.0 0.0
0.37 1.72 0.0 0.0 0.0
0.37 1.8 0.0 0.0 0.0
0.37 1.88 0.0 0.0 0.0
0.37 1.96 0.0 0.0 0.0

0.42 0.08 0.0 0.0 0.0
0.42 0.16 0.0 0.0 0.0
0.42 0.24 0.0 0.0 0.0
0.42 0.31 0.0 0.0 0.0
0.42 0.39 2.0 0.0 0.0
0.42 0.47 2.0 1.0 0.0
0.42 0.55 1.0 0.0 0.0
0.42 0.63 0.0 0.0 0.0
0.42 0.71 0.0 0.0 0.0
0.42 0.78 0.0 0.0 0.0
0.42 0.86 0.0 0.0 0.0
0.42 0.94 0.0 0.0 0.0
0.42 1.02 0.0 0.0 0.0
0.42 1.1 0.0 0.0 0.0
0.42 1.18 0.0 0.0 0.0
0.42 1.25 0.0 0.0 0.0
0.42 1.33 0.0 0.0 0.0
0.42 1.41 0.0 0.0 0.0
0.42 1.49 0.0 0.0 0.0
0.42 1.57 0.0 0.0 0.0
0.42 1.65 0.0 0.0 0.0
0.42 1.72 0.0 0.0 0.0
0.42 1.8 0.0 0.0 0.0
0.42 1.88 0.0 0.0 0.0
0.42 1.96 0.0 0.0 0.0

0.46 0.08 0.0 0.0 0.0
0.46 0.16 0.0 0.0 0.0
0.46 0.24 0.0 0.0 0.0
0.46 0.31 0.0 0.0 0.0
0.46 0.39 0.0 0.0 0.0
0.46 0.47 6.0 3.0 0.0
0.46 0.55 0.0 0.0 0.0
0.46 0.63 0.0 0.0 0.0
0.46 0.71 0.0 0.0 0.0
0.46 0.78 0.0 0.0 0.0
0.46 0.86 0.0 0.0 0.0
0.46 0.94 0.0 0.0 0.0
0.46 1.02 0.0 0.0 0.0
0.46 1.1 0.0 0.0 0.0
0.46 1.18 0.0 0.0 0.0
0.46 1.25 0.0 0.0 0.0
0.46 1.33 0.0 0.0 0.0
0.46 1.41 0.0 0.0 0.0
0.46 1.49 0.0 0.0 0.0
0.46 1.57 0.0 0.0 0.0
0.46 1.65 0.0 0.0 0.0
0.46 1.72 0.0 0.0 0.0
0.46 1.8 0.0 0.0 0.0
0.46 1.88 0.0 0.0 0.0
0.46 1.96 0.0 0.0 0.0

0.51 0.08 0.0 0.0 0.0
0.51 0.16 0.0 0.0 0.0
0.51 0.24 0.0 0.0 0.0
0.51 0.31 0.0 0.0 0.0
0.51 0.39 0.0 0.0 0.0
0.51 0.47 0.0 0.0 0.0
0.51 0.55 4.0 0.0 0.0
0.51 0.63 1.0 1.0 0.0
0.51 0.71 0.0 0.0 0.0
0.51 0.78 0.0 0.0 0.0
0.51 0.86 0.0 0.0 0.0
0.51 0.94 0.0 0.0 0.0
0.51 1.02 0.0 0.0 0.0
0.51 1.1 0.0 0.0 0.0
0.51 1.18 0.0 0.0 0.0
0.51 1.25 0.0 0.0 0.0
0.51 1.33 0.0 0.0 0.0
0.51 1.41 0.0 0.0 0.0
0.51 1.49 0.0 0.0 0.0
0.51 1.57 0.0 0.0 0.0
0.51 1.65 0.0 0.0 0.0
0.51 1.72 0.0 0.0 0.0
0.51 1.8 0.0 0.0 0.0
0.51 1.88 0.0 0.0 0.0
0.51 1.96 0.0 0.0 0.0

0.56 0.08 0.0 0.0 0.0
0.56 0.16 0.0 0.0 0.0
0.56 0.24 0.0 0.0 0.0
0.56 0.31 0.0 0.0 0.0
0.56 0.39 0.0 0.0 0.0
0.56 0.47 0.0 0.0 0.0
0.56 0.55 2.0 2.0 0.0
0.56 0.63 0.0 0.0 0.0
0.56 0.71 0.0 0.0 0.0
0.56 0.78 0.0 0.0 0.0
0.56 0.86 0.0 0.0 0.0
0.56 0.94 0.0 0.0 0.0
0.56 1.02 0.0 0.0 0.0
0.56 1.1 0.0 0.0 0.0
0.56 1.18 0.0 0.0 0.0
0.56 1.25 0.0 0.0 0.0
0.56 1.33 0.0 0.0 0.0
0.56 1.41 0.0 0.0 0.0
0.56 1.49 0.0 0.0 0.0
0.56 1.57 0.0 0.0 0.0
0.56 1.65 0.0 0.0 0.0
0.56 1.72 0.0 0.0 0.0
0.56 1.8 0.0 0.0 0.0
0.56 1.88 0.0 0.0 0.0
0.56 1.96 0.0 0.0 0.0

0.61 0.08 0.0 0.0 0.0
0.61 0.16 0.0 0.0 0.0
0.61 0.24 0.0 0.0 0.0
0.61 0.31 0.0 0.0 0.0
0.61 0.39 0.0 0.0 0.0
0.61 0.47 0.0 0.0 0.0
0.61 0.55 0.0 0.0 0.0
0.61 0.63 6.0 2.0 0.0
0.61 0.71 0.0 0.0 0.0
0.61 0.78 0.0 0.0 0.0
0.61 0.86 0.0 0.0 0.0
0.61 0.94 0.0 0.0 0.0
0.61 1.02 0.0 0.0 0.0
0.61 1.1 0.0 0.0 0.0
0.61 1.18 0.0 0.0 0.0
0.61 1.25 0.0 0.0 0.0
0.61 1.33 0.0 0.0 0.0
0.61 1.41 0.0 0.0 0.0
0.61 1.49 0.0 0.0 0.0
0.61 1.57 0.0 0.0 0.0
0.61 1.65 0.0 0.0 0.0
0.61 1.72 0.0 0.0 0.0
0.61 1.8 0.0 0.0 0.0
0.61 1.88 0.0 0.0 0.0
0.61 1.96 0.0 0.0 0.0

0.66 0.08 0.0 0.0 0.0
0.66 0.16 0.0 0.0 0.0
0.66 0.24 0.0 0.0 0.0
0.66 0.31 0.0 0.0 0.0
0.66 0.39 0.0 0.0 0.0
0.66 0.47 0.0 0.0 0.0
0.66 0.55 0.0 0.0 0.0
0.66 0.63 1.0 1.0 0.0
0.66 0.71 0.0 0.0 0.0
0.66 0.78 0.0 0.0 0.0
0.66 0.86 0.0 0.0 0.0
0.66 0.94 0.0 0.0 0.0
0.66 1.02 0.0 0.0 0.0
0.66 1.1 0.0 0.0 0.0
0.66 1.18 0.0 0.0 0.0
0.66 1.25 0.0 0.0 0.0
0.66 1.33 0.0 0.0 0.0
0.66 1.41 0.0 0.0 0.0
0.66 1.49 0.0 0.0 0.0
0.66 1.57 0.0 0.0 0.0
0.66 1.65 0.0 0.0 0.0
0.66 1.72 0.0 0.0 0.0
0.66 1.8 0.0 0.0 0.0
0.66 1.88 0.0 0.0 0.0
0.66 1.96 0.0 0.0 0.0

0.71 0.08 0.0 0.0 0.0
0.71 0.16 0.0 0.0 0.0
0.71 0.24 0.0 0.0 0.0
0.71 0.31 0.0 0.0 0.0
0.71 0.39 0.0 0.0 0.0
0.71 0.47 0.0 0.0 0.0
0.71 0.55 0.0 0.0 0.0
0.71 0.63 0.0 0.0 0.0
0.71 0.71 3.0 3.0 0.0
0.71 0.78 0.0 0.0 0.0
0.71 0.86 0.0 0.0 0.0
0.71 0.94 0.0 0.0 0.0
0.71 1.02 0.0 0.0 0.0
0.71 1.1 0.0 0.0 0.0
0.71 1.18 0.0 0.0 0.0
0.71 1.25 0.0 0.0 0.0
0.71 1.33 0.0 0.0 0.0
0.71 1.41 0.0 0.0 0.0
0.71 1.49 0.0 0.0 0.0
0.71 1.57 0.0 0.0 0.0
0.71 1.65 0.0 0.0 0.0
0.71 1.72 0.0 0.0 0.0
0.71 1.8 0.0 0.0 0.0
0.71 1.88 0.0 0.0 0.0
0.71 1.96 0.0 0.0 0.0

0.76 0.08 0.0 0.0 0.0
0.76 0.16 0.0 0.0 0.0
0.76 0.24 0.0 0.0 0.0
0.76 0.31 0.0 0.0 0.0
0.76 0.39 0.0 0.0 0.0
0.76 0.47 0.0 0.0 0.0
0.76 0.55 0.0 0.0 0.0
0.76 0.63 0.0 0.0 0.0
0.76 0.71 0.0 0.0 0.0
0.76 0.78 1.0 0.0 0.0
0.76 0.86 0.0 0.0 0.0
0.76 0.94 0.0 0.0 0.0
0.76 1.02 0.0 0.0 0.0
0.76 1.1 0.0 0.0 0.0
0.76 1.18 0.0 0.0 0.0
0.76 1.25 0.0 0.0 0.0
0.76 1.33 0.0 0.0 0.0
0.76 1.41 0.0 0.0 0.0
0.76 1.49 0.0 0.0 0.0
0.76 1.57 0.0 0.0 0.0
0.76 1.65 0.0 0.0 0.0
0.76 1.72 0.0 0.0 0.0
0.76 1.8 0.0 0.0 0.0
0.76 1.88 0.0 0.0 0.0
0.76 1.96 0.0 0.0 0.0

0.81 0.08 0.0 0.0 0.0
0.81 0.16 0.0 0.0 0.0
0.81 0.24 0.0 0.0 0.0
0.81 0.31 0.0 0.0 0.0
0.81 0.39 0.0 0.0 0.0
0.81 0.47 0.0 0.0 0.0
0.81 0.55 0.0 0.0 0.0
0.81 0.63 0.0 0.0 0.0
0.81 0.71 0.0 0.0 0.0
0.81 0.78 1.0 0.0 0.0
0.81 0.86 0.0 0.0 0.0
0.81 0.94 0.0 0.0 0.0
0.81 1.02 0.0 0.0 0.0
0.81 1.1 0.0 0.0 0.0
0.81 1.18 0.0 0.0 0.0
0.81 1.25 0.0 0.0 0.0
0.81 1.33 0.0 0.0 0.0
0.81 1.41 0.0 0.0 0.0
0.81 1.49 0.0 0.0 0.0
0.81 1.57 0.0 0.0 0.0
0.81 1.65 0.0 0.0 0.0
0.81 1.72 0.0 0.0 0.0
0.81 1.8 0.0 0.0 0.0
0.81 1.88 0.0 0.0 0.0
0.81 1.96 0.0 0.0 0.0

0.85 0.08 0.0 0.0 0.0
0.85 0.16 0.0 0.0 0.0
0.85 0.24 0.0 0.0 0.0
0.85 0.31 0.0 0.0 0.0
0.85 0.39 0.0 0.0 0.0
0.85 0.47 0.0 0.0 0.0
0.85 0.55 0.0 0.0 0.0
0.85 0.63 0.0 0.0 0.0
0.85 0.71 0.0 0.0 0.0
0.85 0.78 0.0 0.0 0.0
0.85 0.86 8.0 6.0 0.0
0.85 0.94 0.0 0.0 0.0
0.85 1.02 0.0 0.0 0.0
0.85 1.1 0.0 0.0 0.0
0.85 1.18 0.0 0.0 0.0
0.85 1.25 0.0 0.0 0.0
0.85 1.33 0.0 0.0 0.0
0.85 1.41 0.0 0.0 0.0
0.85 1.49 0.0 0.0 0.0
0.85 1.57 0.0 0.0 0.0
0.85 1.65 0.0 0.0 0.0
0.85 1.72 0.0 0.0 0.0
0.85 1.8 0.0 0.0 0.0
0.85 1.88 0.0 0.0 0.0
0.85 1.96 0.0 0.0 0.0

0.9 0.08 0.0 0.0 0.0
0.9 0.16 0.0 0.0 0.0
0.9 0.24 0.0 0.0 0.0
0.9 0.31 0.0 0.0 0.0
0.9 0.39 0.0 0.0 0.0
0.9 0.47 0.0 0.0 0.0
0.9 0.55 0.0 0.0 0.0
0.9 0.63 0.0 0.0 0.0
0.9 0.71 0.0 0.0 0.0
0.9 0.78 0.0 0.0 0.0
0.9 0.86 1.0 1.0 0.0
0.9 0.94 1.0 1.0 0.0
0.9 1.02 0.0 0.0 0.0
0.9 1.1 0.0 0.0 0.0
0.9 1.18 0.0 0.0 0.0
0.9 1.25 0.0 0.0 0.0
0.9 1.33 0.0 0.0 0.0
0.9 1.41 0.0 0.0 0.0
0.9 1.49 0.0 0.0 0.0
0.9 1.57 0.0 0.0 0.0
0.9 1.65 0.0 0.0 0.0
0.9 1.72 0.0 0.0 0.0
0.9 1.8 0.0 0.0 0.0
0.9 1.88 0.0 0.0 0.0
0.9 1.96 0.0 0.0 0.0

0.95 0.08 0.0 0.0 0.0
0.95 0.16 0.0 0.0 0.0
0.95 0.24 0.0 0.0 0.0
0.95 0.31 0.0 0.0 0.0
0.95 0.39 0.0 0.0 0.0
0.95 0.47 0.0 0.0 0.0
0.95 0.55 0.0 0.0 0.0
0.95 0.63 0.0 0.0 0.0
0.95 0.71 0.0 0.0 0.0
0.95 0.78 0.0 0.0 0.0
0.95 0.86 0.0 0.0 0.0
0.95 0.94 5.0 5.0 0.0
0.95 1.02 0.0 0.0 0.0
0.95 1.1 0.0 0.0 0.0
0.95 1.18 0.0 0.0 0.0
0.95 1.25 0.0 0.0 0.0
0.95 1.33 0.0 0.0 0.0
0.95 1.41 0.0 0.0 0.0
0.95 1.49 0.0 0.0 0.0
0.95 1.57 0.0 0.0 0.0
0.95 1.65 0.0 0.0 0.0
0.95 1.72 0.0 0.0 0.0
0.95 1.8 0.0 0.0 0.0
0.95 1.88 0.0 0.0 0.0
0.95 1.96 0.0 0.0 0.0

1.0 0.08 0.0 0.0 0.0
1.0 0.16 0.0 0.0 0.0
1.0 0.24 0.0 0.0 0.0
1.0 0.31 0.0 0.0 0.0
1.0 0.39 0.0 0.0 0.0
1.0 0.47 0.0 0.0 0.0
1.0 0.55 0.0 0.0 0.0
1.0 0.63 0.0 0.0 0.0
1.0 0.71 0.0 0.0 0.0
1.0 0.78 0.0 0.0 0.0
1.0 0.86 0.0 0.0 0.0
1.0 0.94 0.0 0.0 0.0
1.0 1.02 6.0 6.0 0.0
1.0 1.1 0.0 0.0 0.0
1.0 1.18 0.0 0.0 0.0
1.0 1.25 0.0 0.0 0.0
1.0 1.33 0.0 0.0 0.0
1.0 1.41 0.0 0.0 0.0
1.0 1.49 0.0 0.0 0.0
1.0 1.57 0.0 0.0 0.0
1.0 1.65 0.0 0.0 0.0
1.0 1.72 0.0 0.0 0.0
1.0 1.8 0.0 0.0 0.0
1.0 1.88 0.0 0.0 0.0
1.0 1.96 0.0 0.0 0.0
